Third order M{\o}ller-Plesset theory made more useful? The role of density functional theory orbitals

The practical utility of M{\o}ller-Plesset (MP) perturbation theory is severely constrained by the use of Hartree-Fock (HF) orbitals. It has recently been shown that use of regularized orbital-optimized MP2 orbitals and scaling of MP3 energy could lead to a significant reduction in MP3 error (J. Phys. Chem. Lett. 10, 4170, 2019). In this work we examine whether density functional theory (DFT) optimized orbitals can be similarly employed to improve the performance of MP theory at both the MP2 and MP3 levels. We find that use of DFT orbitals leads to significantly improved performance for prediction of thermochemistry, barrier heights, non-covalent interactions, and dipole moments relative to standard HF based MP theory. Indeed MP3 (with or without scaling) with DFT orbitals is found to surpass the accuracy of coupled cluster singles and doubles (CCSD) for several datasets. We also found that the results are not particularly functional sensitive in most cases, (although range-separated hybrid functionals with low delocalization error perform the best). MP3 based on DFT orbitals thus appears to be an efficient, non-iterative $O(N^6)$ scaling wave function approach for single-reference electronic structure computations. Scaled MP2 with DFT orbitals is also found to be quite accurate in many cases, although modern double hybrid functionals are likely to be considerably more accurate.

==> correlationPlots/A24_corr.csv <==
Name,SPW92,PBE,BLYP,B97M-V,SCAN,revM06-L,TPSS,B3LYP,PBE0,MN15,CAM-B3LYP,$\omega$B97X-V,$\omega$B97M-V
SPW92,0.9999999999999999,0.9864379600286725,0.926294709963429,0.9806510733269223,0.990874996302868,0.9698398724950533,0.9869488191913534,0.956073964558315,0.988667288845032,0.971047848472934,0.974750374907333,0.9795095304989202,0.9809570442933656
PBE,0.9864379600286723,0.9999999999999998,0.9714110308199799,0.991610703278193,0.9826809321100061,0.9611627087884735,0.9930408268049807,0.9852223471211352,0.9961451590373192,0.9673611109138619,0.9884144210424995,0.9725551374373627,0.9866796267686712
BLYP,0.926294709963429,0.9714110308199799,1.0,0.9534220342578792,0.9172227210733044,0.8869924385956258,0.9528346657568052,0.9909125680287874,0.9607406861025858,0.9069872387626735,0.9694250761800088,0.9139563047780499,0.9440192690783009
B97M-V,0.9806510733269224,0.9916107032781931,0.9534220342578793,1.0,0.9899320660112985,0.9780328043705729,0.9916509980959405,0.9751055563570863,0.9907471426873115,0.9815353754750338,0.9861285345658455,0.983902356755074,0.9935723812973627
SCAN,0.9908749963028681,0.9826809321100061,0.9172227210733045,0.9899320660112984,1.0,0.9846805857068579,0.9888508673085082,0.9496096424381273,0.9851278247617168,0.9790215898126081,0.9706757567765745,0.9847706773131534,0.9847558254975242
revM06-L,0.9698398724950534,0.9611627087884735,0.8869924385956257,0.9780328043705728,0.984680585706858,1.0,0.9699937100114783,0.9271063061322549,0.9699161410433537,0.9834255546422487,0.9564812339357269,0.9811288319433468,0.9801669198534095
TPSS,0.9869488191913532,0.9930408268049806,0.9528346657568051,0.9916509980959403,0.9888508673085082,0.9699937100114782,0.9999999999999998,0.9791459406909349,0.9968056877906101,0.9793526979553505,0.9892275861937136,0.9859306331277865,0.9900776388209891
B3LYP,0.956073964558315,0.9852223471211352,0.9909125680287874,0.9751055563570861,0.9496096424381272,0.9271063061322549,0.979145940690935,0.9999999999999999,0.984579004769544,0.947381524769022,0.9922362686464828,0.9559643730959414,0.9737338941275103
PBE0,0.9886672888450321,0.9961451590373192,0.9607406861025859,0.9907471426873113,0.9851278247617169,0.9699161410433538,0.9968056877906104,0.9845790047695441,1.0,0.978328915632315,0.9934022000978814,0.9849695944036183,0.9928422768129859
MN15,0.9710478484729339,0.9673611109138619,0.9069872387626736,0.9815353754750337,0.9790215898126081,0.9834255546422488,0.9793526979553505,0.947381524769022,0.9783289156323148,0.9999999999999999,0.9756561594359655,0.9954818513720362,0.9924149708810537
CAM-B3LYP,0.974750374907333,0.9884144210424994,0.969425076180009,0.9861285345658454,0.9706757567765745,0.9564812339357269,0.9892275861937139,0.992236268646483,0.9934022000978812,0.9756561594359655,0.9999999999999999,0.981870405290392,0.9901598865920562
$\omega$B97X-V,0.97950953049892,0.9725551374373624,0.9139563047780497,0.9839023567550736,0.9847706773131534,0.9811288319433467,0.9859306331277864,0.9559643730959413,0.9849695944036181,0.995481851372036,0.9818704052903919,0.9999999999999999,0.9944370364114773
$\omega$B97M-V,0.9809570442933656,0.9866796267686712,0.9440192690783009,0.9935723812973625,0.9847558254975242,0.9801669198534095,0.9900776388209892,0.9737338941275103,0.9928422768129859,0.9924149708810537,0.9901598865920562,0.9944370364114775,1.0


==> correlationPlots/BH76RC_corr.csv <==
Name,SPW92,PBE,BLYP,B97M-V,SCAN,revM06-L,TPSS,B3LYP,PBE0,MN15,CAM-B3LYP,$\omega$B97X-V,$\omega$B97M-V
SPW92,0.9999999999999999,0.9910887381609614,0.9879492365798537,0.9317577516816778,0.9105104386752368,0.8797306868358304,0.9634544852777961,0.9451650281768255,0.916702523443367,0.9483877107122726,0.9220685329958792,0.9015031059055676,0.9366440488386765
PBE,0.9910887381609614,1.0,0.9919989986736822,0.9616976607828894,0.9513466065437569,0.922624235819689,0.9879787573617526,0.9682835106039828,0.9499858551382427,0.968236328939282,0.9471836348207509,0.9302813687065619,0.9417532545281379
BLYP,0.9879492365798537,0.9919989986736822,1.0,0.9523931143690746,0.9230182131378311,0.8883980801243094,0.983581200279657,0.969370890028133,0.9322183447790708,0.9644134479471779,0.947395979077427,0.9278847895430065,0.9488561930603374
B97M-V,0.9317577516816781,0.9616976607828895,0.9523931143690747,1.0,0.9612905080680708,0.9526424460495175,0.971430126061623,0.9766053429220015,0.971195711704961,0.9643060024912556,0.9559131343158227,0.9475268775689308,0.9392221406484398
SCAN,0.9105104386752367,0.9513466065437569,0.923018213137831,0.9612905080680706,1.0,0.9824310113897784,0.9648772386553138,0.9560827548866424,0.9781439456507173,0.9528280318549418,0.9536280715329744,0.948702499190506,0.9020658511461703
revM06-L,0.8797306868358304,0.922624235819689,0.8883980801243094,0.9526424460495173,0.9824310113897784,1.0,0.9302444101868178,0.9316227561104596,0.9621536370885853,0.9338142646323443,0.9284489756814582,0.9232132162043527,0.8774846073840369
TPSS,0.963454485277796,0.9879787573617527,0.983581200279657,0.9714301260616228,0.9648772386553138,0.9302444101868179,1.0,0.9825796603424837,0.9661091636682525,0.9738961783307342,0.9652527116238454,0.9522334062509945,0.9406738576798231
B3LYP,0.9451650281768257,0.9682835106039829,0.9693708900281333,0.9766053429220014,0.9560827548866425,0.9316227561104596,0.9825796603424838,1.0,0.9861848723891461,0.9844233075823727,0.9934934704301753,0.9866401635065758,0.9770189520640256
PBE0,0.916702523443367,0.9499858551382426,0.932218344779071,0.9711957117049608,0.9781439456507173,0.9621536370885853,0.9661091636682525,0.986184872389146,1.0,0.972340624556783,0.9867663835782522,0.9865175122231518,0.9565590637793673
MN15,0.9483877107122726,0.9682363289392819,0.9644134479471778,0.9643060024912555,0.9528280318549418,0.9338142646323444,0.9738961783307342,0.9844233075823727,0.9723406245567832,1.0,0.9789334523299668,0.9667963062190759,0.9752387049776472
CAM-B3LYP,0.9220685329958792,0.9471836348207509,0.9473959790774271,0.9559131343158225,0.9536280715329744,0.9284489756814581,0.9652527116238454,0.9934934704301751,0.9867663835782523,0.9789334523299668,1.0,0.9970982841400705,0.9767282822891715
$\omega$B97X-V,0.9015031059055677,0.930281368706562,0.9278847895430065,0.9475268775689308,0.948702499190506,0.9232132162043526,0.9522334062509945,0.9866401635065757,0.9865175122231516,0.966796306219076,0.9970982841400706,1.0,0.9702546951801105
$\omega$B97M-V,0.9366440488386765,0.9417532545281379,0.9488561930603374,0.9392221406484397,0.9020658511461703,0.8774846073840369,0.9406738576798231,0.9770189520640254,0.9565590637793673,0.9752387049776472,0.9767282822891715,0.9702546951801105,1.0


==> correlationPlots/HTBH38_corr.csv <==
Name,SPW92,PBE,BLYP,B97M-V,SCAN,revM06-L,TPSS,B3LYP,PBE0,MN15,CAM-B3LYP,$\omega$B97X-V,$\omega$B97M-V
SPW92,1.0,0.9904391802525321,0.9916005471191552,0.9057037186482085,0.912995267188596,0.8361190983451926,0.9696060689946862,0.9187746289773905,0.8554322720857509,0.7877264519238797,0.7951698599584488,0.7116038580382404,0.7584884547361848
PBE,0.9904391802525322,1.0,0.9987360819064995,0.9503508333976641,0.947936715365754,0.8817170747834757,0.991425747712426,0.9530446871193416,0.9004188413466254,0.8399676161705948,0.8434573263894181,0.7671037705029558,0.8136553167534064
BLYP,0.9916005471191551,0.9987360819064994,1.0,0.942815884477891,0.9389805819428185,0.8657384226920863,0.9887274481518855,0.9467074660467759,0.8877627106304044,0.8265500297437266,0.8320312304181182,0.755130695441003,0.8020652032665129
B97M-V,0.9057037186482084,0.9503508333976641,0.942815884477891,0.9999999999999999,0.9761504348715354,0.9617584406987157,0.9768660218443136,0.9886020648518964,0.9736711197829158,0.944696303639558,0.9411679836946499,0.8938062547780474,0.9298205947851447
SCAN,0.912995267188596,0.947936715365754,0.9389805819428186,0.9761504348715354,1.0,0.9480833989467012,0.9716584794185343,0.978026354267498,0.9722160147449047,0.9162995430222268,0.9387347672821088,0.9012556268198121,0.9158662712545682
revM06-L,0.8361190983451926,0.8817170747834757,0.8657384226920865,0.9617584406987157,0.9480833989467014,1.0,0.9216174775121694,0.9593928452503183,0.9768269059416815,0.9654153968471738,0.9474447855483616,0.9054185367300308,0.9345297528231252
TPSS,0.9696060689946862,0.991425747712426,0.9887274481518855,0.9768660218443137,0.9716584794185343,0.9216174775121694,0.9999999999999999,0.9802709336398847,0.941351268862024,0.8929771464582961,0.8954903591207292,0.8315089732950084,0.8711772764006261
B3LYP,0.9187746289773905,0.9530446871193418,0.9467074660467759,0.9886020648518963,0.9780263542674978,0.9593928452503183,0.9802709336398847,1.0,0.9858894333958805,0.9580582504190268,0.9636957797846173,0.916915186426618,0.9488090143471999
PBE0,0.8554322720857508,0.9004188413466253,0.8877627106304045,0.9736711197829157,0.9722160147449047,0.9768269059416814,0.941351268862024,0.9858894333958805,0.9999999999999999,0.9777276441725841,0.9870785696320785,0.9560437535094212,0.9752182227237792
MN15,0.7877264519238797,0.8399676161705949,0.8265500297437266,0.944696303639558,0.9162995430222268,0.9654153968471737,0.892977146458296,0.9580582504190268,0.9777276441725841,1.0,0.980164344970755,0.9530923589790364,0.9820036558868234
CAM-B3LYP,0.7951698599584488,0.843457326389418,0.8320312304181181,0.94116798369465,0.9387347672821088,0.9474447855483616,0.8954903591207292,0.9636957797846173,0.9870785696320786,0.9801643449707549,1.0,0.9872593758817126,0.9953918033005882
$\omega$B97X-V,0.7116038580382404,0.7671037705029559,0.755130695441003,0.8938062547780474,0.901255626819812,0.9054185367300309,0.8315089732950083,0.916915186426618,0.9560437535094212,0.9530923589790363,0.9872593758817128,1.0,0.9880952576575023
$\omega$B97M-V,0.7584884547361848,0.8136553167534065,0.8020652032665129,0.9298205947851447,0.9158662712545682,0.9345297528231251,0.8711772764006261,0.9488090143472,0.9752182227237792,0.9820036558868235,0.995391803300588,0.9880952576575024,1.0


==> correlationPlots/NHTBH38_corr.csv <==
Name,SPW92,PBE,BLYP,B97M-V,SCAN,revM06-L,TPSS,B3LYP,PBE0,MN15,CAM-B3LYP,$\omega$B97X-V,$\omega$B97M-V
SPW92,0.9999999999999999,0.9871754740403206,0.97762317434736,0.9082848119023955,0.9247933107451702,0.8379709516441161,0.9450387720128768,0.924767744441834,0.9346503605970051,0.7686213763101553,0.8898419156502683,0.8524339389704348,0.8580699217639669
PBE,0.9871754740403206,0.9999999999999999,0.9952967673110328,0.9568051895574328,0.95780300405935,0.9084727186659147,0.9844380029527411,0.9681279676474251,0.9735136985026331,0.8344945110062576,0.936464700599956,0.9037959155362567,0.8992052373904242
BLYP,0.97762317434736,0.9952967673110328,1.0,0.9666387165695915,0.9523064990958101,0.916642258215761,0.9841073936068028,0.9793973245617796,0.9724078947148032,0.860865194376054,0.9458441358417874,0.9041525298472727,0.9119978892599426
B97M-V,0.9082848119023955,0.9568051895574328,0.9666387165695915,1.0,0.9635376272781212,0.9686427751319265,0.981963960506991,0.9847498003328755,0.9749829056559716,0.8990984638281642,0.9538553650466379,0.9235862475009043,0.9184516145345313
SCAN,0.9247933107451702,0.9578030040593501,0.9523064990958101,0.9635376272781211,1.0,0.931547041147844,0.972112675295291,0.959822631870322,0.9783392771482606,0.832363861285459,0.9464466516752552,0.9207767634522691,0.8821666423095951
revM06-L,0.8379709516441161,0.9084727186659146,0.916642258215761,0.9686427751319266,0.931547041147844,1.0,0.9567180739814225,0.9624488033358727,0.9570553774291669,0.9179441292528698,0.9475954416821412,0.9274281539255895,0.8987668985542633
TPSS,0.9450387720128768,0.9844380029527411,0.9841073936068028,0.9819639605069909,0.9721126752952911,0.9567180739814225,0.9999999999999998,0.986758478536676,0.9894748597321311,0.8812063603149694,0.9635421072199274,0.9402723067796067,0.9201290575863923
B3LYP,0.924767744441834,0.9681279676474251,0.9793973245617796,0.9847498003328756,0.959822631870322,0.9624488033358727,0.9867584785366759,0.9999999999999998,0.9904229191385724,0.9265739609728585,0.9837181557386168,0.9496400115025485,0.9494968739831776
PBE0,0.9346503605970051,0.9735136985026333,0.9724078947148032,0.9749829056559717,0.9783392771482606,0.9570553774291669,0.9894748597321311,0.9904229191385724,1.0,0.8971214687892495,0.9816467123004109,0.9598574701662808,0.9384270795676966
MN15,0.7686213763101553,0.8344945110062575,0.860865194376054,0.8990984638281642,0.832363861285459,0.9179441292528698,0.8812063603149694,0.9265739609728585,0.8971214687892495,1.0,0.9503476049514967,0.93357121788743,0.9608116113932029
CAM-B3LYP,0.8898419156502683,0.936464700599956,0.9458441358417874,0.9538553650466379,0.9464466516752552,0.9475954416821412,0.9635421072199273,0.9837181557386167,0.9816467123004109,0.9503476049514967,1.0,0.9835856351406522,0.9753037388909106
$\omega$B97X-V,0.8524339389704347,0.9037959155362566,0.9041525298472728,0.9235862475009043,0.9207767634522691,0.9274281539255895,0.9402723067796067,0.9496400115025486,0.9598574701662805,0.9335712178874299,0.9835856351406521,1.0,0.9739646548967015
$\omega$B97M-V,0.858069921763967,0.8992052373904241,0.9119978892599426,0.9184516145345312,0.8821666423095951,0.8987668985542633,0.9201290575863922,0.9494968739831776,0.9384270795676967,0.960811611393203,0.9753037388909107,0.9739646548967014,1.0


==> correlationPlots/RSE43_corr.csv <==
Name,SPW92,PBE,BLYP,B97M-V,SCAN,revM06-L,TPSS,B3LYP,PBE0,MN15,CAM-B3LYP,$\omega$B97X-V,$\omega$B97M-V
SPW92,1.0,0.9889422417217619,0.986743293543159,0.9532056616670656,0.714246525753705,0.9026267125289327,0.9761917106145015,0.9527730474040186,0.9305004857435835,0.891643048257965,0.8926087264063033,0.8666027561747551,0.8799673673682811
PBE,0.9889422417217619,0.9999999999999998,0.9984944464048354,0.9813723042108241,0.739996601068349,0.9435310098723546,0.9961218410604915,0.984411368753319,0.9667411348628432,0.9405710485442297,0.9359536330100283,0.9122874842444794,0.926926844061868
BLYP,0.9867432935431592,0.9984944464048354,0.9999999999999998,0.9784900849938802,0.7340066925130531,0.9381578022871874,0.9944969218090511,0.983509312187492,0.9626406945432137,0.9371831111782538,0.931786788699886,0.906644873213159,0.9244604485160521
B97M-V,0.9532056616670654,0.981372304210824,0.9784900849938802,1.0,0.788856797122781,0.9754548967724863,0.9898484212793137,0.9921915362080433,0.9873042530101409,0.9703600947587351,0.9673993214157385,0.9473138970582546,0.9510682107810402
SCAN,0.714246525753705,0.7399966010683489,0.734006692513053,0.7888567971227809,1.0,0.8055361656633333,0.7560458123596404,0.7672990860336928,0.7922654284866604,0.7684575532177016,0.80361679021395,0.7947025973731511,0.730068893835844
revM06-L,0.9026267125289328,0.9435310098723546,0.9381578022871874,0.9754548967724864,0.8055361656633333,1.0,0.9616389965064872,0.9697402992939737,0.9761361730519934,0.9808902532614788,0.962265914983225,0.9416559371055773,0.935890573539667
TPSS,0.9761917106145016,0.9961218410604917,0.9944969218090511,0.9898484212793136,0.7560458123596404,0.9616389965064872,1.0,0.9944107901047996,0.9822326259277038,0.9613973873200299,0.95704512884461,0.9347260100839337,0.9469370712015841
B3LYP,0.9527730474040185,0.9844113687533188,0.9835093121874919,0.9921915362080432,0.7672990860336927,0.9697402992939735,0.9944107901047995,1.0,0.9935270023997022,0.9801629090758042,0.9778640239201994,0.9591749984513278,0.9702661091757026
PBE0,0.9305004857435835,0.9667411348628432,0.9626406945432138,0.9873042530101409,0.7922654284866604,0.9761361730519935,0.9822326259277038,0.9935270023997022,1.0,0.9892987230385297,0.9911588472060838,0.9771214637963483,0.9775081726019582
MN15,0.891643048257965,0.9405710485442296,0.9371831111782538,0.9703600947587351,0.7684575532177016,0.9808902532614788,0.9613973873200298,0.9801629090758043,0.9892987230385296,0.9999999999999999,0.9850101256089664,0.9708929006094342,0.9749800858405835
CAM-B3LYP,0.8926087264063032,0.9359536330100282,0.931786788699886,0.9673993214157386,0.80361679021395,0.962265914983225,0.95704512884461,0.9778640239201994,0.9911588472060838,0.9850101256089664,1.0,0.9942620732991799,0.9887589596862695
$\omega$B97X-V,0.866602756174755,0.9122874842444791,0.9066448732131588,0.9473138970582544,0.7947025973731511,0.9416559371055772,0.9347260100839335,0.9591749984513278,0.9771214637963483,0.9708929006094341,0.9942620732991797,0.9999999999999998,0.9900055553434471
$\omega$B97M-V,0.8799673673682812,0.926926844061868,0.9244604485160521,0.9510682107810401,0.730068893835844,0.935890573539667,0.9469370712015841,0.9702661091757026,0.9775081726019581,0.9749800858405835,0.9887589596862695,0.9900055553434471,1.0


==> correlationPlots/TA13_corr.csv <==
Name,SPW92,PBE,BLYP,B97M-V,SCAN,revM06-L,TPSS,B3LYP,PBE0,MN15,CAM-B3LYP,$\omega$B97X-V,$\omega$B97M-V
SPW92,0.9999999999999998,0.8192117242068759,0.8213035372255966,0.46516247438220176,0.5573157642946179,0.4967897425598053,0.7184460833438526,0.5138191204257672,0.4995061204116957,0.518568744923401,0.4651945414740995,0.46204958163148185,0.42229300505270206
PBE,0.8192117242068759,1.0,0.9962227421655472,0.8570778930068366,0.9197156269679508,0.8907181239335764,0.9786532472236342,0.8961719721499856,0.8923424890121645,0.90278853083881,0.8716829347931191,0.8542285098917155,0.8404123926450673
BLYP,0.8213035372255967,0.9962227421655471,1.0,0.8690982082661676,0.9245971102236199,0.8945698259456347,0.9819947209287129,0.9030982456613706,0.8951257930092299,0.9053553495535862,0.8762145963136114,0.8672025735844019,0.8486345302741215
B97M-V,0.4651624743822018,0.8570778930068366,0.8690982082661675,1.0,0.9827162808720483,0.987450530121835,0.9149517235840338,0.9865374486545673,0.9863010580288,0.988341947980959,0.9883057403246447,0.9963116532804959,0.9922301624670479
SCAN,0.5573157642946178,0.919715626967951,0.92459711022362,0.9827162808720482,1.0,0.9892164620010268,0.9680384056193466,0.9963005211330059,0.9943365808015597,0.9966711710116516,0.9921447472280298,0.9857165211455078,0.9840825366658281
revM06-L,0.4967897425598052,0.8907181239335763,0.8945698259456346,0.9874505301218347,0.9892164620010265,0.9999999999999998,0.9395053262814219,0.9915409054798032,0.9950551688390045,0.9915400888202263,0.9940026980634302,0.9856016842640428,0.9842218039590765
TPSS,0.7184460833438525,0.9786532472236342,0.9819947209287128,0.9149517235840336,0.9680384056193464,0.939505326281422,0.9999999999999999,0.9522809985681159,0.9440823474067336,0.9515896715833766,0.9343069788618686,0.9212152125657039,0.9129577798385481
B3LYP,0.5138191204257672,0.8961719721499855,0.9030982456613706,0.9865374486545673,0.9963005211330059,0.9915409054798034,0.952280998568116,0.9999999999999999,0.9977952293185084,0.9944658092506806,0.9963337414582271,0.9885531383914126,0.9875698817563393
PBE0,0.4995061204116957,0.8923424890121645,0.8951257930092298,0.9863010580288001,0.9943365808015598,0.9950551688390047,0.9440823474067337,0.9977952293185084,1.0,0.9955842907099868,0.9976222932942176,0.986920441258912,0.9874957553046283
MN15,0.518568744923401,0.9027885308388099,0.9053553495535862,0.988341947980959,0.9966711710116516,0.9915400888202265,0.9515896715833768,0.9944658092506807,0.9955842907099868,0.9999999999999999,0.9938752451056693,0.9871776382791217,0.9897712476555101
CAM-B3LYP,0.4651945414740995,0.8716829347931191,0.8762145963136114,0.9883057403246447,0.9921447472280297,0.9940026980634304,0.9343069788618689,0.9963337414582271,0.9976222932942177,0.9938752451056693,1.0,0.9914644644875049,0.994337274458755
$\omega$B97X-V,0.46204958163148185,0.8542285098917155,0.8672025735844018,0.9963116532804959,0.9857165211455077,0.9856016842640429,0.921215212565704,0.9885531383914126,0.986920441258912,0.9871776382791219,0.9914644644875049,1.0,0.9949869301226261
$\omega$B97M-V,0.422293005052702,0.8404123926450673,0.8486345302741214,0.9922301624670479,0.9840825366658282,0.9842218039590769,0.9129577798385482,0.9875698817563394,0.9874957553046282,0.9897712476555102,0.994337274458755,0.9949869301226262,0.9999999999999999


==> newTables/DIPoles_cs.csv <==
Name,mptwormse,mptwomse,mptwomaxae,scamptwoctwo,scamptwormse,scamptwomse,scamptwomaxae,mpthreermse,mpthreemse,mpthreemaxae,scampthreecthree,scampthreermse,scampthreemse,scampthreemaxae
CCSD,2.8479226965330278,1.5806887004514425,10.15952980688497,1.0,2.8479226965330278,1.5806887004514425,10.15952980688497,2.8479226965330278,1.5806887004514425,10.15952980688497,1.0,2.8479226965330278,1.5806887004514425,10.15952980688497
HF,3.644340001061334,1.3508373919464005,14.854402961166342,0.903503,3.731926103548881,2.118763658846357,14.778185032463597,3.9855856963688896,2.520365629497897,11.745835934342557,0.715722,2.9828753802548467,2.187894481183233,10.123546847554476
SPW92,6.188147991797534,3.5215507112627065,19.73192713931763,0.815803,7.698677539744991,5.202569445075452,20.961350059632235,8.837886304974043,5.272619968351447,23.297072666320467,0.875284,8.344072185259783,5.0542336148843665,21.94198949097505
PBE,6.077669459018667,3.6241189581718087,19.041251744662134,0.820683,7.587789132175737,5.2626655420413355,20.207312117509588,8.844297362848405,5.363610947203535,23.357235236084232,0.87333,8.333181862149585,5.143269496952887,21.996162714712924
BLYP,6.03071330327269,3.6877711106973536,18.789395175929098,0.817367,7.633326078846991,5.36215615402313,20.17263510472803,8.843641696978372,5.426522387894224,23.33317020817872,0.876457,8.338445426414419,5.211711838855491,21.98934555724963
B97M-V,4.463559409385135,2.805624562294072,14.146946761631057,0.841083,5.767559603272245,4.249018998971735,16.95570038172003,7.087733973467171,4.47216793752466,18.099030742544013,0.818887,6.3185335542549685,4.170335267206523,16.246674234455522
SCAN,4.740119856304355,2.780260095846083,16.768767881220885,0.833118,6.125305915078215,4.300578157008644,17.97446471749178,7.455964341411087,4.475359278068503,19.398541291884996,0.861896,6.863649813952225,4.241259300606859,17.917933631698947
revM06-L,4.513838399248716,2.326602544771125,15.751609284198832,0.843559,5.72176743596254,3.7012401036475326,19.352576650713438,6.9530849235404455,3.9060935852579926,17.982035483475922,0.844851,6.30257438188592,3.6610371298174953,16.67476726859348
B3LYP,4.106674871645022,2.3698817124686586,13.026044765892694,0.833248,5.366626422267433,3.84582151469222,15.77421412181036,6.47736627608784,3.9505164357552958,16.262657538200052,0.839813,5.800859360888015,3.6973193013361794,14.628893786283474
PBE0,3.896274930142694,2.1464273423506057,13.453497045242244,0.840866,4.978209577940517,3.538227944687528,15.3782562251234,6.108420036948558,3.6933008895661117,15.8242114885664,0.827507,5.385793946221029,3.426476030786266,13.993488126131915
MN15,3.704061175331589,1.7859668387804326,13.324241640392376,0.833571,4.803533406762364,3.2157054930286804,17.096186600915587,5.834280347108828,3.2409739112700775,14.8232308789187,0.828108,5.098345018002546,2.9908698355656878,13.301704297906912
CAM-B3LYP,3.51147411231237,1.7454739326566204,12.821005952559993,0.838049,4.48700042960042,3.130347682787358,14.74450612190099,5.4709008974095505,3.21716045186657,14.57091757134361,0.826035,4.729660261523212,2.9611385065522113,12.113500369061281
$\omega$B97X-V,3.3898576083497614,1.5869916936953874,13.227685365117381,0.846392,4.192311270719931,2.881999048245447,14.272751346649104,5.170514729679664,3.002900945659735,14.078699840148342,0.802263,4.3388297580168365,2.72292329790406,11.523583477414823
$\omega$B97M-V,3.4336735129316796,1.6410799644009029,13.342063927888281,0.841172,4.274769723273341,2.9960986623830967,14.118078389888822,5.264067574600814,3.0899459839725267,14.219333474273835,0.801219,4.425957001217582,2.8019389477360597,11.711155954193009


==> newTables/DIPoles_os.csv <==
Name,mptwormse,mptwomse,mptwomaxae,scamptwoctwo,scamptwormse,scamptwomse,scamptwomaxae,mpthreermse,mpthreemse,mpthreemaxae,scampthreecthree,scampthreermse,scampthreemse,scampthreemaxae
CCSD,4.6155214370235225,2.0316681778433145,11.6,1.0,4.6155214370235225,2.0316681778433145,11.6,4.6155214370235225,2.0316681778433145,11.6,1.0,4.6155214370235225,2.0316681778433145,11.6
HF,50.09860994282296,16.3249615569573,326.10868494177817,0.903503,45.66495179141766,15.673752374468032,296.1586129965997,28.124163826663466,11.33291026784959,134.14121125183075,0.715722,33.80969597846282,12.752040624214553,188.71334073746164
SPW92,14.363237788906874,-3.8605756067101566,32.91023688577781,0.815803,9.271921689998845,0.2733640177748112,31.642254418086,6.422436987856833,1.317689838648512,23.535321718640414,0.875284,5.472217553308078,0.6718772853651607,24.556301336976226
PBE,13.87415116311063,-3.3428360049813186,30.844380581342456,0.820683,9.216557457030115,0.2794532861728155,31.839115583254596,6.706245361515301,1.5143404113716263,25.02263378663659,0.87333,5.775316056058249,0.8990818747121997,24.433606526025034
BLYP,14.198809635998266,-3.3907191487166113,32.656062241641834,0.817367,9.470610199600682,0.4113755769762639,32.76186945094269,6.963308508784496,1.4582859721592054,28.22927934364371,0.876457,6.093661450235322,0.8592253325108442,27.712354431056262
B97M-V,13.342730437682464,-1.9650372002993624,45.96176123424605,0.841083,9.553292250734799,0.7597185916076223,34.28828001882644,7.327617864795253,0.51631705243677,31.879217075880906,0.818887,5.599527165380356,0.06691153966097,31.910739231618706
SCAN,12.942921475464736,-2.3803075035278614,37.21812885315157,0.833118,8.68723441570163,0.5819646113222166,29.411142562590424,6.289279330034974,0.9557225510333949,21.335612272931172,0.861896,4.933249599862612,0.4950034563782666,20.445729725990947
revM06-L,13.871919943009175,-1.0566570100198929,60.19554011388855,0.843559,10.359261499662958,1.4918289362491914,49.39402974168241,8.021134974078837,0.5622746244968309,47.19323812989069,0.844851,5.987849287908364,0.3110990003331959,30.53197657414659
B3LYP,12.670555673568849,-1.578383366228659,34.08985352961777,0.833248,8.60996309089854,1.0571449426033388,29.040810846418864,7.196419805074512,1.236347815121525,29.25248248487746,0.839813,5.7997831131725555,0.7854644713745831,28.460768393150087
PBE0,11.710391649097051,-1.3858257779658025,36.983733578045815,0.840866,7.93580127971901,0.9749283061692032,26.149957076538584,6.515518238328573,1.3654389474439153,23.195485322002416,0.827507,5.03126071087591,0.8908650411638173,22.394952708150047
MN15,13.240008937449176,-1.178046585378837,45.5481760729657,0.833571,9.483064435512151,1.1889069972168145,38.54532153904617,6.753092788034257,0.8738327521323077,32.007916944245544,0.828108,5.526666362448686,0.5211311090488423,33.69655802648288
CAM-B3LYP,11.686828593500348,-0.9022503238483028,36.96570317128296,0.838049,8.005139987743433,1.3887089083292672,27.073056361719576,6.845794383647291,1.467026300996223,28.439401418391142,0.826035,5.42615479690987,1.0548550929551443,27.57641183608992
$\omega$B97X-V,10.733680359504083,-0.5924904880469808,31.827037666644202,0.846392,7.659961127768356,1.5524638835911089,26.07383243132298,5.887305379247132,1.345801371261155,21.542961931486957,0.802263,4.132208939989051,0.9625293538771414,17.369573654307686
$\omega$B97M-V,11.397236421385955,-0.7844469125002512,37.497600125947415,0.841172,8.028135843845469,1.4212144324733924,26.66106446752726,6.047515491032908,1.2513264495781065,21.299551459405457,0.801219,4.2711948715323445,0.8466533848908082,18.80872814674496


==> newTables/W4_R.csv <==
Name,mptwormse,mptwomse,mptwomaxae,scamptwoctwo,scamptwormse,scamptwomse,scamptwomaxae,mpthreermse,mpthreemse,mpthreemaxae,scampthreecthree,scampthreermse,scampthreemse,scampthreemaxae
CCSD,5.547388945403917,2.9760270748629365,19.59850541507033,1.0,5.547388945403917,2.9760270748629365,19.59850541507033,5.547388945403917,2.9760270748629365,19.59850541507033,1.0,5.547388945403917,2.9760270748629365,19.59850541507033
HF,11.04382829770204,-2.849054381458886,41.90457411317046,0.9439389478223721,10.476677538936244,-0.952004891501568,42.77018438170474,10.678350738905504,3.132587771185789,38.56817778616742,0.5272012231158919,9.023711572705565,0.30447467765696434,40.145621888775096
SPW92,17.24507127942985,-9.231374195990124,56.2427155068464,0.8055462671495967,6.918427785385635,-0.834675998589992,21.43495473238746,3.4219686046159525,0.8091615049739764,11.79410695609341,0.8627591302008046,2.0718433140111197,-0.5688103478762104,6.478359309508819
Slater,17.039401920675818,-9.488976176163312,54.77066096903474,0.8058747743645059,7.038532958011955,-1.0422958303374366,20.82817725537273,3.819241754133827,0.7106430533777212,13.328993970088362,0.8529315276910938,2.477319323597564,-0.7893993648434212,8.668252275642075
PBE,16.847386828322193,-9.00801925772986,54.91965043090383,0.8097221226021922,7.001997411024072,-0.8118419826398845,21.770286216587117,3.4200093893159984,0.8270868224854732,11.560240626897443,0.8616753622049153,2.1203875461794075,-0.5333506637365484,7.278290277269778
BLYP,17.203220178576707,-9.058439790441454,56.53379810669698,0.8062856052255559,6.915193270616948,-0.7208290089995083,21.87719653423161,3.384748463820366,0.8761160077908344,10.997980012682401,0.8656397629059946,2.1051646813795686,-0.458693264683281,6.9256440377383655
B97M-V,14.32069302642788,-7.521056551796735,46.80287799170587,0.8306472720832382,6.242532960258745,-0.71334650050567,19.284341896334677,3.7578104386149787,1.3306559662084652,13.500630231755212,0.8108499621587186,1.7695937200662477,-0.3436457915323626,5.66853405803717
SCAN,15.549124361747166,-8.41919298851588,49.72381943509413,0.8230319713103169,7.04391576019963,-0.939111127252236,21.306690989736783,3.7426667504114857,0.8903998352052215,12.33399687442219,0.8466874069567025,2.5072791034709416,-0.5368779807767343,8.718832566022753
revM06-L,14.411808695762957,-7.627214217979443,48.95542838951297,0.8324255456668949,6.344835668137552,-0.750992512385167,20.488898254665354,3.423181723266458,1.1091630993901935,12.088195324012865,0.8342307303172052,1.9135424183301288,-0.33905978818350574,5.256811514786366
TPSS,16.351790278367915,-8.728371902063564,53.30061445999304,0.8152704550900083,7.018111011969851,-0.813382307508362,22.080001413211477,3.3765228234810007,0.8274814764241102,11.28569916426437,0.8607313379768011,2.125830333445889,-0.5033494380877329,7.7993244537806925
MN15-L,12.219784559237302,-6.492090025411441,40.317917606663535,0.8551018350521512,6.03465281924926,-0.8702826731462177,18.178665065094993,4.637320359684513,1.7976704344231758,17.202286997505592,0.7396180692363878,1.8498065456748576,-0.3608333996764105,4.643676629605628
B3LYP,15.141625456588503,-7.885177200393329,49.6139928099139,0.8228721961624192,6.466146274376678,-0.6819140604856517,20.460958509688368,3.6097750671976123,1.1561770887578104,12.538897388171389,0.8297842986047186,1.8792566239244697,-0.3828033731332867,6.534303025031857
PBE0,14.354140363808973,-7.633697585599175,46.67922734325773,0.8309586956048618,6.4751905611162295,-0.8101790585095012,20.109501823080233,3.770080213670508,1.1379342639965224,13.441575359770205,0.8161619539250731,1.9901460582395412,-0.4746253961217484,6.924240357502109
HFLYP,9.598264668591735,-3.9007054197070534,33.26644837149473,0.911339147730286,7.660482231219926,-0.8137530154098589,30.054507302172492,7.885456111742059,2.5121186531577546,25.739057485479705,0.5889536449285806,5.811282556291677,-0.12384930770757786,24.00067940304818
M06,14.669832191621172,-7.496624581164626,50.103048224160105,0.8278249568815435,6.152384055416682,-0.6269289060614454,19.95104175403402,3.5084151865089828,1.245305790978932,12.109555730392414,0.8306317797544871,1.872804802339889,-0.23529939766121724,5.506660711566995
M06-2X,12.641255283364409,-6.668374683056861,43.83472904626086,0.8442093388537292,5.6905873328840935,-0.7660984915025889,18.07490192747009,4.192270567481815,1.534491960172266,15.525664525657534,0.7655453865076935,1.6893447884825399,-0.38870796819495224,5.172388337103412
TPSSh,15.404082632879712,-8.203131827294321,49.920179551373465,0.8228653025626788,6.809833234158892,-0.8163368569814936,21.387477287465217,3.5131081537616975,0.9424738233668796,12.052948143486962,0.8437133670685246,2.085477453861951,-0.48686208989403384,7.577091825964991
SCAN0,13.68494212042434,-7.423489760657503,44.916592212810286,0.8396134975660428,6.65764628124371,-0.9848764056864394,19.76943952043299,4.065020137699761,1.1198258307518256,14.127750176190604,0.8063007359852448,2.4630126409750757,-0.5350081115499453,8.080944580459352
MN15,14.374910592147602,-7.346987000923835,48.31322940382175,0.824496855169845,5.922507941300884,-0.5758932551748979,18.8305460394877,3.61888982043462,1.2910125929721221,12.879823027873844,0.8170396472050777,1.696684613987812,-0.2893988601694772,4.790721427767191
$\omega$B97X-V,13.524043740389976,-6.856970944227612,44.88554934258447,0.837037664028956,6.016594303996063,-0.566375771167597,19.29290645912846,3.889093967750988,1.458983740686106,14.287432391412667,0.7915096194882799,1.6169940206705071,-0.27481281588977635,5.022812008060527
$\omega$B97M-V,13.592433098744324,-6.8914625608597415,44.959043196645844,0.8330182149497958,5.76380837062055,-0.5457461412969499,17.97799097334387,3.999791859426951,1.4720557682442572,14.44273459381794,0.7893293548227909,1.7474416876577081,-0.28989203409949554,5.462521725748648
CAM-B3LYP,14.397624201229357,-7.41805525587439,47.94860902428062,0.8284435263691019,6.174376702629524,-0.6150934904124037,19.67565103247105,3.7041596381181243,1.2597480951723545,13.223572458069167,0.8151000870134764,1.7943279435623234,-0.3447769893503519,6.325748489562608


==> newTables/W4_U.csv <==
Name,mptwormse,mptwomse,mptwomaxae,scamptwoctwo,scamptwormse,scamptwomse,scamptwomaxae,mpthreermse,mpthreemse,mpthreemaxae,scampthreecthree,scampthreermse,scampthreemse,scampthreemaxae
CCSD,4.669880727769412,0.9089108990098735,20.337805143340834,1.0,4.669880727769412,0.9089108990098735,20.337805143340834,4.669880727769412,0.9089108990098735,20.337805143340834,1.0,4.669880727769412,0.9089108990098735,20.337805143340834
HF,12.291216212837515,-5.788185781726802,51.13784821562325,0.8880695568252787,10.148725302651952,-3.5441084323014818,42.18341636654118,8.52876993895293,-2.36977637142382,34.0448419105431,0.7937452445530233,8.189027080398128,-3.0748395683635055,35.70799979368858
SPW92,14.605901133502119,-3.492324170974958,72.85916010197221,0.8206636006774836,6.6471246282403795,-0.4101644746319635,32.95666995141071,2.9636392239936282,-0.8434849084313234,12.556611967249099,0.8822378414592512,2.2522509560936292,-1.1554179376159466,7.542621695132891
Slater,14.532896269148686,-4.020868912166756,72.91970217030772,0.8202667714629857,6.7110233162133435,-0.7342862033680236,32.181781787564894,3.2816842791966745,-1.150437048484493,14.04210774784713,0.8799921623699957,2.640313801475146,-1.4949113695092646,7.904661227329937
PBE,14.214025043692768,-3.4001316274017226,70.9378028450585,0.8258613664657697,6.716663368599048,-0.3963659989938624,33.72799982676631,2.887931070474932,-0.7321034644204395,12.602470324973526,0.879823995470121,2.1581835252553407,-1.0527364290207235,7.26384587924563
BLYP,14.487641635081355,-3.2998939776933196,71.35091712008352,0.8226247727219568,6.679077857313905,-0.28349561949286944,34.05820042311654,2.8097684674831203,-0.6602728571575609,11.903751603635202,0.8824738061545605,2.060945536681954,-0.970497480648162,7.199525090910165
B97M-V,12.0395251347422,-2.938377842257823,59.46233868409315,0.846014348740488,5.945507400107316,-0.46396762877115166,28.928243768456817,3.1395172526326305,-0.3408551754282534,14.422968060305424,0.8233430937542495,1.826811506248018,-0.7997254936535763,6.48534763283858
SCAN,13.21270451685528,-3.5308993994180837,64.7067451516036,0.8378218547113148,6.639140942316239,-0.6797911982185433,32.55970339954479,3.075599569870976,-0.7528676444356155,13.354401809491641,0.8703586089704706,2.390270995082969,-1.1130155454757478,10.573503352796337
revM06-L,12.197979427595932,-3.201919153272076,59.457764143456885,0.8487495830768061,6.201767777362298,-0.5744840942524652,30.79207705102639,2.8646574039106856,-0.4269585850833294,12.869745233329324,0.8507132563917156,1.9346734152449903,-0.8412234119496224,5.96585906007667
TPSS,13.813364845463724,-3.436293300807397,69.57511685083254,0.8314595657706674,6.7542253752516235,-0.48188550409294684,34.23969534120061,2.8535102919536635,-0.7011696601212627,12.508312599504428,0.8784586718400799,2.139575327990978,-1.0336002200918515,7.069834076689535
MN15-L,10.394002095359431,-2.9885768919940103,52.65495789976015,0.8689154890300154,5.756615403903055,-0.8166501728704472,26.362936433731672,3.8838267091056746,-0.3165673061945255,18.461082601656365,0.7549100805134461,2.0327297298565417,-0.9714499204454214,6.760397930900075
B3LYP,12.87420262784424,-3.0928814843716044,62.888217794516386,0.8381013521536966,6.2852886107303,-0.41485627346849113,31.466264936910548,3.024229690318026,-0.517691839648831,13.43100183310588,0.8452981863667731,1.9292161626416697,-0.9160783481369492,6.413142240228228
PBE0,12.267561274776524,-3.2102039771324566,60.54098272948711,0.8454617910647203,6.244302391403175,-0.6042209468083987,30.61223657225683,3.1858876579648507,-0.5881677002130089,14.454318409953306,0.8336788270334571,2.081465024310479,-1.0242678493510786,7.443505440248337
HFLYP,9.095276612792844,-3.8574677259925685,34.95250230358613,0.9012852163766161,6.773773270966361,-2.1085797362807153,24.380728997335364,6.009503304817315,-0.9212483407086017,21.673257247031987,0.673808331275071,4.674348329612444,-1.8790186417368637,22.078401704813317
M06,12.412042982094556,-2.9279923711238163,59.75163288328396,0.8424696203869863,6.0009963438254355,-0.4160106362209427,30.215111434516196,2.9453848235741567,-0.35989665185470887,12.725731917827309,0.8427181570086975,1.8517633280661778,-0.7638114795594287,6.236650155093598
M06-2X,11.004046134124522,-2.9949140601503728,54.038571319097535,0.8559025283900223,5.665668528505176,-0.7144722630265172,27.312224715644994,3.5228042175818315,-0.4027116025241966,16.228123200615357,0.7862601844936078,1.9333949682905578,-0.9567684775724323,5.852563633667961
TPSSh,13.080702522604689,-3.3518657925492525,65.52705629185137,0.8383852973603846,6.5633478222950545,-0.5601394737323518,32.913043420647234,2.9686674146119905,-0.6575328350524889,13.227249660819146,0.8612213839742157,2.1185832169929806,-1.0314486340065474,7.480410584758336
SCAN0,11.834704724481906,-3.559900847163311,57.36494005228022,0.8518032273105296,6.2896114648487895,-0.9641324519481784,29.874576779136923,3.3953096413842787,-0.7682422064850707,14.841899343809244,0.8320622661679088,2.4636986924029047,-1.23706703223335,10.817416029481388
MN15,12.384692268245647,-3.0533574762371294,60.82677542840899,0.8377974763349494,5.897124005653843,-0.46343148229662645,28.870230471685453,3.105721841301861,-0.4452824046362338,13.828334256826091,0.8340294148465264,1.9284304685533864,-0.8781461503940223,6.238787233229962
$\omega$B97X-V,11.62824961550198,-2.690240659292934,56.605409433834446,0.8507317136974679,5.931941801308899,-0.36840711741469967,29.4142325666057,3.2903539662356724,-0.34899660014364614,15.133954582578824,0.8080455191041076,1.8403890010126525,-0.7984088881682395,6.209404200718376
$\omega$B97M-V,11.703729745165235,-2.6841141416164147,56.68702952940034,0.8449844304920356,5.629174754433128,-0.36390233275430905,27.233247545336848,3.3294806288036045,-0.35670976446417574,15.351260949281276,0.8076112150585096,1.8738782118894866,-0.8044762646520011,6.2391648285473496
CAM-B3LYP,12.346513105058694,-2.9614959581612816,59.76760926245283,0.8425067928299641,6.049739548872669,-0.4060119359786859,30.131320933396733,3.1188915276021425,-0.4733190079936827,14.026991056048187,0.8319267528971256,1.9117705216081278,-0.8915149873748776,5.911780949806572


==> tables/A24.csv <==
Name,mptwormse,mptwomse,mptwomaxae,scamptwoctwo,scamptwormse,scamptwomse,scamptwomaxae,mpthreermse,mpthreemse,mpthreemaxae,scampthreecthree,scampthreermse,scampthreemse,scampthreemaxae
CCSD,0.24744173901706973,0.22579704166666661,0.4288280000000002,1.0,0.24744173901706973,0.22579704166666661,0.4288280000000002,0.24744173901706973,0.22579704166666661,0.4288280000000002,1.0,0.24744173901706973,0.22579704166666661,0.4288280000000002
$\kappa$-OOMP2,0.19722594887664163,-0.138245125,0.6003809999999996,1.0,0.19722594887664163,-0.138245125,0.6003809999999996,0.10628900725694383,0.04337308333333332,0.37303,0.8,0.07499594060897562,0.007049441666666607,0.23273259999999985
HF,0.5157748455806793,0.07841688393583353,2.4051154170423272,0.903503,0.5302701373071844,0.20359480490947243,2.431646598307655,0.48856869727356056,0.1874504946135591,2.2025429616572754,0.715722,0.4884238810515634,0.1564546378373166,2.260129854129227
SPW92,0.5020105249398112,-0.3471837743771727,1.8743782528457409,0.815803,0.20366543215851057,0.13010022963040094,0.46999672198909503,0.16904346352217728,0.025542714127630945,0.4768869066398933,0.875284,0.17002720453033834,-0.02094224261273417,0.3985308206306728
PBE,0.43110622757365763,-0.30181225905568926,1.5969376986692367,0.820683,0.16403934421150035,0.09436205539248428,0.429269548913326,0.12693638760656753,-0.006585223741558917,0.3613813250079547,0.87333,0.13407712148611226,-0.04398163230479981,0.3660902701842703
BLYP,0.43165929676147835,-0.31040625627397783,1.543825336919915,0.817367,0.1514275971597274,0.08044777632767049,0.4263783083511301,0.1131070965877266,-0.050179842743339455,0.2509146406482756,0.876457,0.13312710910911826,-0.082328994550155,0.40031374051586166
B97M-V,0.347388033726026,-0.2619042554284255,1.1801022952561517,0.841083,0.13487600750408316,0.05229618461287314,0.4306137294090684,0.12230497057958147,0.01191766350626996,0.385979677818973,0.818887,0.11855254789994812,-0.03767504569774953,0.3003963058393273
SCAN,0.37905998631976545,-0.27223409941900245,1.3391319011088036,0.833118,0.152760057673398,0.0632816830966725,0.45843538774249204,0.14281336558086177,0.023069544287981785,0.43474967728570335,0.861896,0.1370205697965494,-0.01771307012252755,0.32905557507485295
revM06-L,0.30917191139191863,-0.22604708385668604,1.0994987641938527,0.843559,0.1350475789910592,0.05842615478968349,0.39991071304763093,0.125095713655652,0.03222359328652778,0.4125546839696501,0.844851,0.1095575632822894,-0.007846844001564652,0.2977897881079845
TPSS,0.3777483586602196,-0.2548188944365246,1.4000693001158098,0.826272,0.16642473166099508,0.09468496078441076,0.42512989700218196,0.12117402135365914,0.009629870278327837,0.35489288196397983,0.872135,0.12120762086858844,-0.02418387102193682,0.3084411394231159
B3LYP,0.33095179219503645,-0.2447824108988316,1.0996493663573972,0.833248,0.13966145192654844,0.06825996447026798,0.40288394433085895,0.10286957042492643,-0.01602008302253988,0.294438664886824,0.839813,0.10970918488410598,-0.05266483403805946,0.3270711701753868
PBE0,0.31152035445958604,-0.22673028428234498,1.0648979179334654,0.840866,0.14229138767230942,0.06488331088488604,0.4232153921276023,0.12182023873220665,0.016924400940361465,0.3721493794382462,0.827507,0.11441027544061687,-0.025104326677758804,0.30466866336402987
MN15,0.33097397473002343,-0.2560150834602029,1.0326125798918548,0.833571,0.1597727150449725,0.07971119593964195,0.3738617688566057,0.13307397043427774,0.02413369496713699,0.42538724299795194,0.828108,0.12212846967106883,-0.024021638854295316,0.29404475762551785
CAM-B3LYP,0.2857227212373428,-0.2168647969565629,0.8912787278141439,0.838049,0.13050674929751965,0.06869155810152569,0.33727460436399426,0.10476223591602903,-0.007976202024148444,0.3151778373451013,0.826035,0.10287823818726985,-0.044315506441565934,0.27380096512037166
$\omega$B97X-V,0.25826336064462085,-0.1942551247600529,0.8014006137402809,0.846392,0.1319481701510656,0.06892816985551453,0.3125517716957136,0.12032465616174133,0.022490405770346184,0.38182556822520564,0.802263,0.10416612929365075,-0.020368205200143315,0.24047040107494322
$\omega$B97M-V,0.28220606942475107,-0.21632409336714983,0.8885490636656845,0.841172,0.13346096368281268,0.06516589862718754,0.3493184325495866,0.12212275632581916,0.006033982243459339,0.37998696685913425,0.801219,0.11337701824072496,-0.03816657838449316,0.2877966968239072


==> tables/BH76RC.csv <==
Name,mptwormse,mptwomse,mptwomaxae,scamptwoctwo,scamptwormse,scamptwomse,scamptwomaxae,mpthreermse,mpthreemse,mpthreemaxae,scampthreecthree,scampthreermse,scampthreemse,scampthreemaxae
CCSD,1.904917738072994,-0.6448948666666666,7.175495999999995,1.0,1.904917738072994,-0.6448948666666666,7.175495999999995,1.904917738072994,-0.6448948666666666,7.175495999999995,1.0,1.904917738072994,-0.6448948666666666,7.175495999999995
$\kappa$-OOMP2,6.240844108912428,1.0317592333333327,24.044399999999996,1.0,6.240844108912428,1.0317592333333327,24.044399999999996,1.5742675438767182,-0.43726676666666664,6.213295000000002,0.8,0.8353163753667032,-0.14346156666666726,1.5335229999999997
HF,6.341137237523657,-0.09878007892209108,21.224608478739796,0.903503,5.649094808729891,-0.11197498432896587,21.633996443742376,4.511950039467275,-0.978633038153881,21.615421083950054,0.715722,4.333381382016966,-0.7285101986093859,21.50432165816609
SPW92,7.331482819301718,1.3879659087802665,28.743621201139646,0.815803,4.001137011739261,0.9880628406548466,15.833203555246847,1.6311806273815213,-0.4410682498368866,6.044373343038714,0.875284,0.9856384948077295,-0.2129584257107896,2.1388130675114527
PBE,7.248678824950072,1.4320205964632828,28.582320012661725,0.820683,4.033771856034956,1.0069194687404677,16.088568051086213,1.587901627181992,-0.4048925651550927,5.812383265743023,0.87333,0.9389924673556194,-0.17221077497289297,1.967815465231375
BLYP,7.398451028347054,1.3983137413588937,28.93599663524695,0.817367,4.0793800018564745,1.0023724600385548,16.09652928107647,1.572248237658772,-0.4453648039558234,5.779376292349667,0.876457,0.9438997381716977,-0.2175912254320073,2.0994761411742853
B97M-V,6.330920140596608,1.21213997867696,25.200812063648073,0.841083,3.6836769316643747,0.8725839923760819,14.899270955682113,1.6930871702857453,-0.4498519116515701,6.275886513517378,0.818887,0.7855382661654466,-0.14884357441849883,1.8252364139673105
SCAN,6.84560604165962,1.3981026891667259,27.07597838307997,0.833118,4.018520454001867,0.9989882785561294,15.861978019919505,1.5823320069999418,-0.3378683288671152,5.7352498594569425,0.861896,0.9477431632260214,-0.09812378739257022,2.238786350759746
revM06-L,6.471235163344275,1.3478850264232134,25.73542463128271,0.843559,3.915058469516667,0.9854156784499282,15.552919661867541,1.638554483261364,-0.28856787510439025,5.658329806239607,0.844851,0.9918474372962581,-0.03467384388528421,2.178527006750727
TPSS,7.124259119986581,1.3877615500199818,28.354025963374184,0.826272,4.051454874501174,0.991821242708792,16.28599676141134,1.529081187917959,-0.3771390971002465,5.594894921428889,0.872135,0.908793942268984,-0.15147007585621838,2.126114505910266
B3LYP,6.535227117693653,1.1121357518700608,25.18211857053855,0.833248,3.822412949443976,0.8346984908478896,14.648661335225086,1.6377504827349483,-0.48448120498986313,6.022561130195285,0.839813,0.8922353367122065,-0.22872392452134244,1.78207903188477
PBE0,6.232067704633374,1.0964580670245712,24.044206300108677,0.840866,3.744329201062081,0.8204966252266955,14.30719873235818,1.6756940233242053,-0.4456881802663577,6.1178609220318805,0.827507,0.8997829559192414,-0.1796787476324034,1.9729698955056776
MN15,6.102007544809368,0.9253001763634747,23.015273517723642,0.833571,3.485837071176659,0.650952990051064,13.052241126924152,1.766315815918188,-0.5736324544612794,6.596003954752476,0.828108,0.8942889214281976,-0.315977926683551,1.918276363357073
CAM-B3LYP,6.203340315534188,0.9750175052645218,23.002892765159224,0.838049,3.6882603249811363,0.7441439461508811,13.427595497917096,1.7011380798633444,-0.5154952098017328,6.352361035330148,0.826035,0.9194967004226737,-0.256198165325232,1.6708816388330163
$\omega$B97X-V,5.858922771512293,0.9050241055661307,21.557708162721433,0.846392,3.575675991328608,0.7086098676129751,12.886952112908979,1.7510675022898603,-0.5263862560005717,6.659420014304999,0.802263,0.86094069707047,-0.24334346533545675,1.5634239647587478
$\omega$B97M-V,5.741848228278041,0.820746718483919,21.149676710553265,0.841172,3.350512557505703,0.6251978050426151,12.168781772212263,1.8460818124943281,-0.5965327679043829,6.969961668228194,0.801219,0.8644492276386174,-0.31480453432062944,1.6270663263056986


==> tables/DIPoles_cs.csv <==
Name,mptwormse,mptwomse,mptwomaxae,scamptwoctwo,scamptwormse,scamptwomse,scamptwomaxae,mpthreermse,mpthreemse,mpthreemaxae,scampthreecthree,scampthreermse,scampthreemse,scampthreemaxae
CCSD,2.8479226965330278,1.5806887004514425,10.15952980688497,1.0,2.8479226965330278,1.5806887004514425,10.15952980688497,2.8479226965330278,1.5806887004514425,10.15952980688497,1.0,2.8479226965330278,1.5806887004514425,10.15952980688497
HF,3.644340001061334,1.3508373919464005,14.854402961166342,0.903503,3.731926103548881,2.118763658846357,14.778185032463597,3.9855856963688896,2.520365629497897,11.745835934342557,0.715722,2.9828753802548467,2.187894481183233,10.123546847554476
SPW92,6.188147991797534,3.5215507112627065,19.73192713931763,0.815803,7.698677539744991,5.202569445075452,20.961350059632235,8.837886304974043,5.272619968351447,23.297072666320467,0.875284,8.344072185259783,5.0542336148843665,21.94198949097505
PBE,6.077669459018667,3.6241189581718087,19.041251744662134,0.820683,7.587789132175737,5.2626655420413355,20.207312117509588,8.844297362848405,5.363610947203535,23.357235236084232,0.87333,8.333181862149585,5.143269496952887,21.996162714712924
BLYP,6.03071330327269,3.6877711106973536,18.789395175929098,0.817367,7.633326078846991,5.36215615402313,20.17263510472803,8.843641696978372,5.426522387894224,23.33317020817872,0.876457,8.338445426414419,5.211711838855491,21.98934555724963
B97M-V,4.463559409385135,2.805624562294072,14.146946761631057,0.841083,5.767559603272245,4.249018998971735,16.95570038172003,7.087733973467171,4.47216793752466,18.099030742544013,0.818887,6.3185335542549685,4.170335267206523,16.246674234455522
SCAN,4.740119856304355,2.780260095846083,16.768767881220885,0.833118,6.125305915078215,4.300578157008644,17.97446471749178,7.455964341411087,4.475359278068503,19.398541291884996,0.861896,6.863649813952225,4.241259300606859,17.917933631698947
revM06-L,4.513838399248716,2.326602544771125,15.751609284198832,0.843559,5.72176743596254,3.7012401036475326,19.352576650713438,6.9530849235404455,3.9060935852579926,17.982035483475922,0.844851,6.30257438188592,3.6610371298174953,16.67476726859348
B3LYP,4.106674871645022,2.3698817124686586,13.026044765892694,0.833248,5.366626422267433,3.84582151469222,15.77421412181036,6.47736627608784,3.9505164357552958,16.262657538200052,0.839813,5.800859360888015,3.6973193013361794,14.628893786283474
PBE0,3.896274930142694,2.1464273423506057,13.453497045242244,0.840866,4.978209577940517,3.538227944687528,15.3782562251234,6.108420036948558,3.6933008895661117,15.8242114885664,0.827507,5.385793946221029,3.426476030786266,13.993488126131915
MN15,3.704061175331589,1.7859668387804326,13.324241640392376,0.833571,4.803533406762364,3.2157054930286804,17.096186600915587,5.834280347108828,3.2409739112700775,14.8232308789187,0.828108,5.098345018002546,2.9908698355656878,13.301704297906912
CAM-B3LYP,3.51147411231237,1.7454739326566204,12.821005952559993,0.838049,4.48700042960042,3.130347682787358,14.74450612190099,5.4709008974095505,3.21716045186657,14.57091757134361,0.826035,4.729660261523212,2.9611385065522113,12.113500369061281
$\omega$B97X-V,3.3898576083497614,1.5869916936953874,13.227685365117381,0.846392,4.192311270719931,2.881999048245447,14.272751346649104,5.170514729679664,3.002900945659735,14.078699840148342,0.802263,4.3388297580168365,2.72292329790406,11.523583477414823
$\omega$B97M-V,3.4336735129316796,1.6410799644009029,13.342063927888281,0.841172,4.274769723273341,2.9960986623830967,14.118078389888822,5.264067574600814,3.0899459839725267,14.219333474273835,0.801219,4.425957001217582,2.8019389477360597,11.711155954193009


==> tables/DIPoles_nsp.csv <==
Name,mptwormse,mptwomse,mptwomaxae,scamptwoctwo,scamptwormse,scamptwomse,scamptwomaxae,mpthreermse,mpthreemse,mpthreemaxae,scampthreecthree,scampthreermse,scampthreemse,scampthreemaxae,nbsmptwormse,nbsmptwomse,nbsmptwomaxae,nbsscamptwormse,nbsscamptwomse,nbsscamptwomaxae,nbsmpthreermse,nbsmpthreemse,nbsmpthreemaxae,nbsscampthreermse,nbsscampthreemse,nbsscampthreemaxae
CCSD,2.8479226965330278,1.5806887004514425,10.15952980688497,1.0,2.8479226965330278,1.5806887004514425,10.15952980688497,2.8479226965330278,1.5806887004514425,10.15952980688497,1.0,2.8479226965330278,1.5806887004514425,10.15952980688497,93.46355401304832,-91.86262500000001,100.0,93.46355401304832,-91.86262500000001,100.0,93.46355401304832,-91.86262500000001,100.0,93.46355401304832,-91.86262500000001,100.0
HF,3.644340001061334,1.3508373919464005,14.854402961166342,0.903503,3.731716516352497,2.1182138712337646,14.778123713647783,3.9855856963688896,2.520365629497897,11.745835934342557,0.715722,2.9828753802548467,2.187894481183233,10.123546847554476,3.644340001061334,1.3508373919464005,14.854402961166342,3.7317174986563746,2.1182162807912968,14.778123474131405,3.9855856963688896,2.520365629497897,11.745835934342557,2.982876477581165,2.187894964198395,10.123545829305513
SPW92,8.483830396010571,-3.137495449565752,29.42392147702314,0.815803,5.118866922976127,-0.22588654197130492,22.792357105064564,2.7713531963960607,0.9610517248925268,8.771848066075371,0.875284,2.4266986045336245,0.44989731548278744,10.057474399594435,12.323912105781492,-7.0411745821109095,38.244735373369956,8.774450180859194,-4.302908277216931,28.127973024050846,5.539260816429418,-2.9426274076526306,15.911707102313667,7.2456047144753155,-4.370232519257767,23.654009992945802
PBE,8.335197925602458,-3.090891318163755,29.118911922120162,0.820683,5.088679690583531,-0.24629288311156347,22.63797226068188,2.662454459769746,0.9311412961406293,8.689122400325793,0.87333,2.313323821308082,0.42167042488669326,9.906688010335241,12.145484975340697,-6.981085395002997,37.62085003247267,8.707105550174937,-4.315439244693872,27.814914661436053,5.398650214453113,-2.9590527806986118,15.87841020652423,7.123494799606144,-4.366516518936757,23.42988027021714
BLYP,8.272394533358769,-3.0371065637013595,28.674106340032658,0.817367,5.010598676543401,-0.13059769738407995,22.254823443097095,2.6761415120194307,0.9863493835367667,9.119295876330865,0.876457,2.277523136768041,0.48927956544712714,9.560171989653476,12.00476340262497,-6.9867539565106425,36.77015189443399,8.553262158122296,-4.3052459058560855,26.898470489185243,5.301782729661477,-2.963298009272517,14.866032688508435,7.009843758512358,-4.3929479719599325,22.52027772294507
B97M-V,6.537504135244017,-2.0740281877903826,23.69228373035176,0.841083,4.375569235180769,0.14649488335228017,19.180018721601698,2.559410873369934,1.1997190927720642,9.007616249905379,0.818887,1.8086063544013615,0.6068009015475571,7.915249396412394,8.723150062313067,-4.563702518799917,27.03405096278701,6.042496293913531,-2.3306177281663993,18.693786562772313,3.1594966425011006,-1.2899552382374702,8.90177401456706,4.070392637178902,-2.3264959410672215,13.729645151173248
SCAN,7.11002354316461,-2.2688886627105,26.068816445331024,0.833118,4.626607098268351,0.09363535867999348,20.666989916098245,2.6385188178676464,1.1716910139267092,9.379881757534536,0.861896,2.0349474618656043,0.6965331982644044,8.039183377766246,9.557372743042826,-4.976376355797109,29.79250257218618,6.812448441032221,-2.79214727797783,21.284800988596857,3.6912877375619737,-1.5357966791599,9.535369870180144,4.777050393181614,-2.669186707672567,15.37359838770606
revM06-L,6.32220448203903,-1.4433466547678584,23.641448801524557,0.843559,4.373049721220408,0.5190925418994684,19.445621986737304,2.671300919690219,1.4395635175819979,9.33851891290372,0.844851,1.9836867555997901,0.9922828872520902,7.321232786759014,8.346425298657717,-3.7245408287103445,25.833667663105718,6.0115640159008485,-1.943245940413671,19.263375007532346,2.9859131011591002,-0.8416306563604884,8.346453591365277,3.861775862147238,-1.7887972553398648,14.091795654678329
B3LYP,6.516391479916292,-1.8346785070408658,24.53105998375974,0.833248,4.369363290888545,0.3422772623894413,19.883640487851505,2.6631646322601865,1.236860045721239,9.470879973400642,0.839813,1.983276622729195,0.7448394995699354,8.00932155862536,8.27906613908292,-4.000672652275979,25.02882371577003,5.777779547550551,-1.9367945502676693,18.008735850680303,3.095757470689581,-0.9291340995138728,8.886904815504376,3.7502894148409682,-1.902290494643977,12.812939610873519
PBE0,6.169076122639026,-1.635977987832711,23.895623427600356,0.840866,4.260999569374749,0.35862147181014953,19.621501813931573,2.647773319985542,1.2580114259509858,9.239248099896988,0.827507,1.9197501424514314,0.7588185099991949,7.910446167076779,7.671242858193912,-3.4675356863676043,23.39791223980361,5.420565243948016,-1.5494900213650709,17.609902310492075,2.7989327895058995,-0.5735462725839069,8.497000934881111,3.248564149849472,-1.461603709702873,11.523521179231322
MN15,5.961717564968826,-1.0030788925438503,23.488944033103166,0.833571,4.225577549193619,0.8891024035560277,19.327470954649794,2.74310387255452,1.5246620801485742,9.905189736219997,0.828108,1.9293089008052695,1.090163628870528,6.986995387516847,7.003793194207314,-2.5320978311770226,20.72030968600169,4.723828980344853,-0.5774971598703644,18.178665067831957,2.505211774859101,-0.0043568584845986354,8.796926984639326,2.4048699431122027,-0.6678130442258847,8.104156901815218
CAM-B3LYP,5.786314485380102,-1.1411982667268092,23.387274193508954,0.838049,4.14462801057728,0.714209007575276,19.221494151120634,2.748376816822841,1.4463879721621187,9.70251187041635,0.826035,1.9617570182586992,0.9962385321138069,7.671982644106457,105.52984677734277,-103.3192215897221,162.23407730522368,89.56238468030232,-87.75972682749725,132.35091969743104,102.22145455589892,-100.73163535083319,148.89577844979007,103.17100234024603,-101.51117876947542,152.91411141677222
$\omega$B97X-V,5.435485167018424,-0.8251908674401891,22.82809001253018,0.846392,4.077882137009403,0.83862680066187,19.012978302050097,2.7553481923511915,1.5318493393646428,9.570150809919427,0.802263,1.89090393580768,1.0657752799916755,7.79956220523812,6.130667154529181,-1.8576092245610063,18.376221488837384,4.454337572011952,-0.24364826354448205,17.507328888390273,2.358671354532761,0.4994309822438264,8.383639055080295,2.0056103099214577,-0.18881983900027283,7.355521471561421
$\omega$B97M-V,5.517826998233004,-1.0060361176585133,23.183934478200165,0.841172,4.037531480174193,0.7684376541264257,19.10312827341777,2.7499162650007287,1.4624539697311962,9.499833981100647,0.801219,1.8838643453837953,0.9717650416697825,8.144416152200506,6.27860357051247,-2.1733064710380114,17.99917844762435,4.3780475403656665,-0.32593301083268933,17.348570259401175,2.4323761257306895,0.2951836163516983,8.346021222757226,2.082567792946465,-0.3627978545256917,7.023073594757613


==> tables/DIPoles_os.csv <==
Name,mptwormse,mptwomse,mptwomaxae,scamptwoctwo,scamptwormse,scamptwomse,scamptwomaxae,mpthreermse,mpthreemse,mpthreemaxae,scampthreecthree,scampthreermse,scampthreemse,scampthreemaxae
CCSD,4.6155214370235225,2.0316681778433145,11.6,1.0,4.6155214370235225,2.0316681778433145,11.6,4.6155214370235225,2.0316681778433145,11.6,1.0,4.6155214370235225,2.0316681778433145,11.6
HF,50.09860994282296,16.3249615569573,326.10868494177817,0.903503,45.66495179141766,15.673752374468032,296.1586129965997,28.124163826663466,11.33291026784959,134.14121125183075,0.715722,33.80969597846282,12.752040624214553,188.71334073746164
SPW92,14.363237788906874,-3.8605756067101566,32.91023688577781,0.815803,9.271921689998845,0.2733640177748112,31.642254418086,6.422436987856833,1.317689838648512,23.535321718640414,0.875284,5.472217553308078,0.6718772853651607,24.556301336976226
PBE,13.87415116311063,-3.3428360049813186,30.844380581342456,0.820683,9.216557457030115,0.2794532861728155,31.839115583254596,6.706245361515301,1.5143404113716263,25.02263378663659,0.87333,5.775316056058249,0.8990818747121997,24.433606526025034
BLYP,14.198809635998266,-3.3907191487166113,32.656062241641834,0.817367,9.470610199600682,0.4113755769762639,32.76186945094269,6.963308508784496,1.4582859721592054,28.22927934364371,0.876457,6.093661450235322,0.8592253325108442,27.712354431056262
B97M-V,13.342730437682464,-1.9650372002993624,45.96176123424605,0.841083,9.553292250734799,0.7597185916076223,34.28828001882644,7.327617864795253,0.51631705243677,31.879217075880906,0.818887,5.599527165380356,0.06691153966097,31.910739231618706
SCAN,12.942921475464736,-2.3803075035278614,37.21812885315157,0.833118,8.68723441570163,0.5819646113222166,29.411142562590424,6.289279330034974,0.9557225510333949,21.335612272931172,0.861896,4.933249599862612,0.4950034563782666,20.445729725990947
revM06-L,13.871919943009175,-1.0566570100198929,60.19554011388855,0.843559,10.359261499662958,1.4918289362491914,49.39402974168241,8.021134974078837,0.5622746244968309,47.19323812989069,0.844851,5.987849287908364,0.3110990003331959,30.53197657414659
B3LYP,12.670555673568849,-1.578383366228659,34.08985352961777,0.833248,8.60996309089854,1.0571449426033388,29.040810846418864,7.196419805074512,1.236347815121525,29.25248248487746,0.839813,5.7997831131725555,0.7854644713745831,28.460768393150087
PBE0,11.710391649097051,-1.3858257779658025,36.983733578045815,0.840866,7.93580127971901,0.9749283061692032,26.149957076538584,6.515518238328573,1.3654389474439153,23.195485322002416,0.827507,5.03126071087591,0.8908650411638173,22.394952708150047
MN15,13.240008937449176,-1.178046585378837,45.5481760729657,0.833571,9.483064435512151,1.1889069972168145,38.54532153904617,6.753092788034257,0.8738327521323077,32.007916944245544,0.828108,5.526666362448686,0.5211311090488423,33.69655802648288
CAM-B3LYP,11.686828593500348,-0.9022503238483028,36.96570317128296,0.838049,8.005139987743433,1.3887089083292672,27.073056361719576,6.845794383647291,1.467026300996223,28.439401418391142,0.826035,5.42615479690987,1.0548550929551443,27.57641183608992
$\omega$B97X-V,10.733680359504083,-0.5924904880469808,31.827037666644202,0.846392,7.659961127768356,1.5524638835911089,26.07383243132298,5.887305379247132,1.345801371261155,21.542961931486957,0.802263,4.132208939989051,0.9625293538771414,17.369573654307686
$\omega$B97M-V,11.397236421385955,-0.7844469125002512,37.497600125947415,0.841172,8.028135843845469,1.4212144324733924,26.66106446752726,6.047515491032908,1.2513264495781065,21.299551459405457,0.801219,4.2711948715323445,0.8466533848908082,18.80872814674496


==> tables/DIPoles_sp.csv <==
Name,mptwormse,mptwomse,mptwomaxae,scamptwoctwo,scamptwormse,scamptwomse,scamptwomaxae,mpthreermse,mpthreemse,mpthreemaxae,scampthreecthree,scampthreermse,scampthreemse,scampthreemaxae,nbsmptwormse,nbsmptwomse,nbsmptwomaxae,nbsscamptwormse,nbsscamptwomse,nbsscamptwomaxae,nbsmpthreermse,nbsmpthreemse,nbsmpthreemaxae,nbsscampthreermse,nbsscampthreemse,nbsscampthreemaxae
CCSD,4.6155214370235225,2.0316681778433145,11.6,1.0,4.6155214370235225,2.0316681778433145,11.6,4.6155214370235225,2.0316681778433145,11.6,1.0,4.6155214370235225,2.0316681778433145,11.6,83.55075313843676,-77.79555555555555,100.0,83.55075313843676,-77.79555555555555,100.0,83.55075313843676,-77.79555555555555,100.0,83.55075313843676,-77.79555555555555,100.0
HF,50.09860994282296,16.3249615569573,326.10868494177817,0.903503,45.66495179141766,15.673752374468032,296.1586129965997,28.124163826663466,11.33291026784959,134.14121125183075,0.715722,33.80969597846282,12.752040624214553,188.71334073746164,50.09860994282296,16.3249615569573,326.10868494177817,45.66493806471155,15.67375032967511,296.15851895355377,28.124163826663466,11.33291026784959,134.14121125183075,33.809687248007485,12.752038562497372,188.71326145489502
SPW92,14.363237788906874,-3.8605756067101566,32.91023688577781,0.815803,9.271921689998845,0.2733640177748112,31.642254418086,6.422436987856833,1.317689838648512,23.535321718640414,0.875284,5.472217553308078,0.6718772853651607,24.556301336976226,21.927212263242915,-10.080973447812193,116.60241633847912,15.735249220957849,-6.098971578093231,83.47558373764446,14.251379526737502,-4.902708002453526,91.50223701489112,15.281461700568551,-6.706400360836439,100.24512633134653
PBE,13.87415116311063,-3.3428360049813186,30.844380581342456,0.820683,9.216557457030115,0.2794532861728155,31.839115583254596,6.706245361515301,1.5143404113716263,25.02263378663659,0.87333,5.775316056058249,0.8990818747121997,24.433606526025034,17.607759245649042,-8.565210850162417,49.21760875678021,12.715123490961314,-5.1345476605094555,35.77336043168191,10.128512114225764,-3.7080344338094715,37.998175106749706,10.623641162805598,-5.407747074609285,41.924285991536216
BLYP,14.198809635998266,-3.3907191487166113,32.656062241641834,0.817367,9.470610199600682,0.4113755769762639,32.76186945094269,6.963308508784496,1.4582859721592054,28.22927934364371,0.876457,6.093661450235322,0.8592253325108442,27.712354431056262,18.359329862496978,-8.968153495686629,57.17647098399973,13.284290391869636,-5.404937438117038,41.61202747578011,10.698871117518864,-4.1191483748108135,44.17621050043931,11.380728779519284,-5.842139773508712,48.795578068762495
B97M-V,13.342730437682464,-1.9650372002993624,45.96176123424605,0.841083,9.553292250734799,0.7597185916076223,34.28828001882644,7.327617864795253,0.51631705243677,31.879217075880906,0.818887,5.599527165380356,0.06691153966097,31.910739231618706,14.3674327759847,-5.82418802711921,39.74944054508621,10.338227803794716,-2.974941169897434,34.22495761610723,9.517156795156959,-3.342833774383079,49.011603371683,7.86208280759753,-4.128485341433428,34.026113754936695
SCAN,12.942921475464736,-2.3803075035278614,37.21812885315157,0.833118,8.68723441570163,0.5819646113222166,29.411142562590424,6.289279330034974,0.9557225510333949,21.335612272931172,0.861896,4.933249599862612,0.4950034563782666,20.445729725990947,14.384542726301598,-5.956737035970324,37.75822965056878,10.21518649226667,-3.1944984546031887,26.33509154579462,7.965506059601917,-2.620706981409067,25.337778992569994,7.047726395964476,-3.7196564474925955,24.66877843703675
revM06-L,13.871919943009175,-1.0566570100198929,60.19554011388855,0.843559,10.359261499662958,1.4918289362491914,49.39402974168241,8.021134974078837,0.5622746244968309,47.19323812989069,0.844851,5.987849287908364,0.3110990003331959,30.53197657414659,13.548386312711777,-4.537381440062692,40.51781042733039,10.143039128928656,-2.161861824023682,33.79883703885375,11.08312348310379,-2.918449805545968,75.03628886873744,7.835841756066024,-3.4503421915634815,39.754210074446405
B3LYP,12.670555673568849,-1.578383366228659,34.08985352961777,0.833248,8.60996309089854,1.0571449426033388,29.040810846418864,7.196419805074512,1.236347815121525,29.25248248487746,0.839813,5.7997831131725555,0.7854644713745831,28.460768393150087,13.416287877594229,-4.858364683569095,37.45838399437537,9.317878165423751,-2.2705504840744237,27.435794384327966,8.156889810713382,-2.0436335022189116,28.725291284608062,6.726739268945502,-2.935425548012971,25.773051185786123
PBE0,11.710391649097051,-1.3858257779658025,36.983733578045815,0.840866,7.93580127971901,0.9749283061692032,26.149957076538584,6.515518238328573,1.3654389474439153,23.195485322002416,0.827507,5.03126071087591,0.8908650411638173,22.394952708150047,12.197258047213483,-3.964099973219691,37.6002832862892,8.41412025722867,-1.639145589635488,24.03459312318499,7.097275384911886,-1.212835247809974,21.585036664068955,5.540088277690628,-2.05709580012787,20.841696466263386
MN15,13.240008937449176,-1.178046585378837,45.5481760729657,0.833571,9.483064435512151,1.1889069972168145,38.54532153904617,6.753092788034257,0.8738327521323077,32.007916944245544,0.828108,5.526666362448686,0.5211311090488423,33.69655802648288,15.229210958399099,-4.332324715980946,60.74960205416684,11.138682338773318,-1.6991375497330856,54.890391014505326,9.115944247234031,-2.2804453784698016,50.92575288004972,8.447796181358962,-2.8190021584457483,53.50421862189949
CAM-B3LYP,11.686828593500348,-0.9022503238483028,36.96570317128296,0.838049,8.005139987743433,1.3887089083292672,27.073056361719576,6.845794383647291,1.467026300996223,28.439401418391142,0.826035,5.42615479690987,1.0548550929551443,27.57641183608992,102.66145113572175,-91.94155794008897,226.03433587817895,86.01738777659473,-77.53899047185493,182.88865551222312,96.16664761635627,-89.57228131524442,167.1470322590118,97.92178460583038,-90.28605617309557,184.88758493625156
$\omega$B97X-V,10.733680359504083,-0.5924904880469808,31.827037666644202,0.846392,7.659961127768356,1.5524638835911089,26.07383243132298,5.887305379247132,1.345801371261155,21.542961931486957,0.802263,4.132208939989051,0.9625293538771414,17.369573654307686,994.3926846123194,-119.9667754287779,8437.210202436721,859.9234782437622,-101.82765825360148,7296.408574090849,998.5142525646146,-118.02848356946977,8472.540475045873,997.2906277635767,-118.59446074717259,8462.224109178278
$\omega$B97M-V,11.397236421385955,-0.7844469125002512,37.497600125947415,0.841172,8.028135843845469,1.4212144324733924,26.66106446752726,6.047515491032908,1.2513264495781065,21.299551459405457,0.801219,4.2711948715323445,0.8466533848908082,18.80872814674496,11.631690975959236,-2.845751889482887,37.726946880994724,7.929144006012536,-0.4580936827603218,26.6835126530237,6.3646026666224005,-0.8099785274045302,21.070204704358144,4.5280166518227265,-1.352618401875234,23.246620069695705


==> tables/HTBH38.csv <==
Name,mptwormse,mptwomse,mptwomaxae,scamptwoctwo,scamptwormse,scamptwomse,scamptwomaxae,mpthreermse,mpthreemse,mpthreemaxae,scampthreecthree,scampthreermse,scampthreemse,scampthreemaxae
CCSD,2.205894441653741,1.877403447368421,4.146062000000001,1.0,2.205894441653741,1.877403447368421,4.146062000000001,2.205894441653741,1.877403447368421,4.146062000000001,1.0,2.205894441653741,1.877403447368421,4.146062000000001
$\kappa$-OOMP2,4.030624283739193,-1.9862077105263158,8.73248,1.0,4.030624283739193,-1.9862077105263158,8.73248,0.7304900730977764,0.34646097368421036,1.754992999999999,0.8,0.7110974347766794,-0.12007276315789471,1.42354
HF,4.047034862932203,2.9888551651246233,12.147754649649833,0.903503,4.564966153944054,3.998769216304346,10.332911039509256,3.8847997846696267,3.5084200669380663,7.21433706475295,0.715722,3.7050274300993937,3.3607191957803444,6.322828006219861
SPW92,7.637045232445383,-4.954783908026767,24.166407622999074,0.815803,2.928396159612298,0.2206414323284192,8.551913069938161,1.4181489094211461,-0.557586919192095,5.053355720448785,0.875284,1.9465450252898993,-1.1059877388516006,7.437059101527243
PBE,6.822771107678517,-4.462098354220034,20.30546397270706,0.820683,2.6398332232870216,0.2046263120767638,7.160399886958908,1.5032504263476594,-0.6861998427612042,5.203794728098502,0.87333,1.9394683118835685,-1.1644929072076937,7.116723171313065
BLYP,7.208980671777054,-4.674646551359178,22.14558391440265,0.817367,2.784841044037003,0.15082529739448777,7.876025464076628,1.620670225596129,-0.820409486078687,5.770673808561144,0.876457,2.1019171985109817,-1.2965734958346342,7.793679327767119
B97M-V,4.79296253442114,-3.18666335809901,9.720259380170546,0.841083,2.0500377023198175,0.36162085151791207,3.9875679799760846,1.1356358769663537,-0.4904896936961106,3.0901561727324856,0.818887,1.3800628152294192,-0.9788017945771129,4.181313592447124
SCAN,5.039402439138954,-3.2357490936876676,10.738286056160618,0.833118,2.210073373140237,0.4429644796221741,4.54426850718621,1.069287994623081,-0.4324482487462075,3.4197615501548846,0.861896,1.3153905321519253,-0.8195953086360032,4.336452195755382
revM06-L,4.693830401454076,-3.000569289056919,9.635258499276391,0.843559,2.15431296953703,0.42350457272580494,4.41100164253108,1.1350346374615508,-0.4788764837192087,2.9503534427236247,0.844851,1.328866865996454,-0.8701146007745489,3.7380740634329976
TPSS,5.756172064914224,-3.670116272904941,15.054550236858766,0.826272,2.3720293035406765,0.3990547766776835,4.877970486823459,1.3080941657581155,-0.5386455600281612,4.402007653547466,0.872135,1.6196681681477783,-0.9390510627301506,5.7640950109625635
B3LYP,4.943919441983658,-3.2032606408802526,10.060243756411047,0.833248,2.1437860846075685,0.417107875212557,4.708632839913534,1.0317073516057378,-0.4007418703156318,2.7938087725114764,0.839813,1.279488898615711,-0.8496689446160662,3.9206391053033105
PBE0,4.413949452809781,-2.734582755749375,8.98976509133457,0.840866,2.0681861707370084,0.5179967037690091,4.663332822762904,0.9002892255876506,-0.16866476742649592,2.2396964012596534,0.827507,1.0213545305151122,-0.611267658986274,2.8785977449715316
MN15,4.629068180795828,-3.0378248286626968,9.78580418346939,0.833571,2.0187839366824636,0.5033453506726437,4.563156461295087,0.9518883965980055,-0.41609982282133867,2.647765503970934,0.828108,1.1387990780817792,-0.8667533775254216,2.6445042500260927
CAM-B3LYP,4.3514151225131865,-2.6282113932829296,8.98709190299632,0.838049,2.08411307406818,0.5721269100919638,4.838222597913827,0.8092887357130429,-0.12918322221316683,2.128928512590722,0.826035,0.9202004060958646,-0.5639266579933182,2.3766051142254483
$\omega$B97X-V,3.9813456346083953,-2.252705549067738,8.23521061919344,0.846392,2.0761060800180964,0.6594432512008724,4.840078251861058,0.7612991211228084,0.07129682091795989,2.148895848973101,0.802263,0.7401183465889993,-0.3882444357159023,1.8660187002032562
$\omega$B97M-V,4.190223682612099,-2.618065728687797,8.610931632957923,0.841172,1.9572705391939882,0.5198454265725237,4.511157043039638,0.828417027561212,-0.172738621903461,2.5073227146845305,0.801219,0.8952306013724217,-0.6588231895171583,2.051465992247385


==> tables/NHTBH38.csv <==
Name,mptwormse,mptwomse,mptwomaxae,scamptwoctwo,scamptwormse,scamptwomse,scamptwomaxae,mpthreermse,mpthreemse,mpthreemaxae,scampthreecthree,scampthreermse,scampthreemse,scampthreemaxae
CCSD,2.5342178242335245,2.067267263157896,7.645958000000007,1.0,2.5342178242335245,2.067267263157896,7.645958000000007,2.5342178242335245,2.067267263157896,7.645958000000007,1.0,2.5342178242335245,2.067267263157896,7.645958000000007
$\kappa$-OOMP2,5.213942736433466,-2.9683106578947367,21.796435000000002,1.0,5.213942736433466,-2.9683106578947367,21.796435000000002,1.6684542661981054,1.0764577631578949,7.175325000000001,0.8,0.758325949627637,0.2675040789473686,1.5793510000000008
HF,7.039540561895595,4.374088503657099,25.644487975201244,0.903503,7.105204613359416,4.785165619099963,24.958869328181933,6.654041974825059,5.162332282673036,23.292584243200224,0.715722,6.55566957228534,4.938251917661943,23.96117873232602
SPW92,8.035797726835414,-5.455571143272164,23.727331701461736,0.815803,4.091931538409948,-1.0792811497555548,8.595474755250535,1.8063741226459207,-0.10585050083595406,5.179566918527115,0.875284,1.8990609931254607,-0.7730462604780292,4.066746270451722
PBE,7.709003592466638,-5.211656083103892,24.09158185068452,0.820683,3.8926580328800493,-1.1877441543006249,9.544192523074074,1.566046218476519,-0.16323652916119752,4.795531410533627,0.87333,1.660834214470502,-0.8027198340591186,3.7750271284198664
BLYP,7.652812682190059,-5.172799900149812,24.388274380968795,0.817367,3.8381550138960874,-1.091280402086536,9.36088553554643,1.5107430887090791,-0.1631068990110572,4.518448536503342,0.876457,1.5756528556772378,-0.7820194014507418,3.464322627628251
B97M-V,6.054131589155762,-3.850851129670933,21.05623924153329,0.841083,3.239983741792805,-0.8195701737966047,8.913793134749923,1.3306805482216173,0.20876764969491193,5.08307485961673,0.818887,1.1436094987653571,-0.5264820862923747,2.681660387974164
SCAN,6.675298632248508,-4.104802370633054,22.28947012902225,0.833118,3.6259666940358843,-0.8529509478841101,9.444677919264606,1.3903953820532815,0.15688025156362584,4.850953005397827,0.861896,1.3509146450945155,-0.4316751652922245,3.0200756916684792
revM06-L,6.178194091320338,-3.8560312164654413,21.631740295593488,0.843559,3.3375017264984512,-0.8136974538207277,9.57903417736074,1.2654411347234686,0.2700777560112518,4.784047995837653,0.844851,1.0817787444269973,-0.3700839249595352,2.4341961696597565
TPSS,7.120683154746573,-4.640128316930526,23.932545969727983,0.826272,3.6991210807405364,-1.021569378591068,9.951356364384054,1.3688488094301337,-0.00556795728231093,4.663032885193559,0.872135,1.366344778460286,-0.5981660176687297,3.26669659737623
B3LYP,6.070350070930172,-3.907409011244141,20.70103777206336,0.833248,3.2643826277643395,-0.8044834286698146,8.3578242689577,1.3321562741938102,0.26967218703815804,4.865850069068728,0.839813,1.09166562698009,-0.39944191887108876,2.435913901622367
PBE0,5.736886926725508,-3.5809576923021504,19.53284191731146,0.840866,3.2053340062191573,-0.7702952287623941,8.217388357813604,1.3681985027857944,0.4019187179830255,5.251774379170271,0.827507,1.0702726138743084,-0.28509958265629515,2.4490732715111534
MN15,5.2940374717933345,-3.3759643732605147,19.03501392725063,0.833571,2.7321998019612797,-0.5823608030276294,7.332849200868111,1.379508792131635,0.570151569014563,5.365290757254769,0.828108,0.7494391902819908,-0.10815419253498494,1.6725014230270645
CAM-B3LYP,5.235594648219917,-3.1592765983188285,18.490110211993823,0.838049,2.9241585876533227,-0.5170730515435352,7.328852377771213,1.3718995740371642,0.6179766720527194,5.314073472672817,0.826035,0.7986457891462708,-0.039133193127466714,1.6667860987322118
$\omega$B97X-V,4.783752646298354,-2.783237206314558,17.526701919406364,0.846392,2.7364019403066018,-0.4001332761715696,7.278209640536431,1.452645181558733,0.8006823576140766,5.778197954341692,0.802263,0.6763612155493363,0.09200885480152035,1.3299845147752158
$\omega$B97M-V,4.9083697402223585,-3.0532028072230215,17.69850133343563,0.841172,2.657874378967204,-0.5101644755735228,6.988561368195164,1.4468583170428952,0.6632190801330048,5.800292546245103,0.801219,0.7069628898690766,-0.07553497905751336,1.4386905656889883


==> tables/RSE43.csv <==
Name,mptwormse,mptwomse,mptwomaxae,scamptwoctwo,scamptwormse,scamptwomse,scamptwomaxae,mpthreermse,mpthreemse,mpthreemaxae,scampthreecthree,scampthreermse,scampthreemse,scampthreemaxae
CCSD,0.44647941824195486,0.31593176744186047,0.9732230000000008,1.0,0.44647941824195486,0.31593176744186047,0.9732230000000008,0.44647941824195486,0.31593176744186047,0.9732230000000008,1.0,0.44647941824195486,0.31593176744186047,0.9732230000000008
$\kappa$-OOMP2,1.3011639220128766,-1.0234706744186048,3.041347,1.0,1.3011639220128766,-1.0234706744186048,3.041347,0.5421588921283048,-0.41619713953488374,1.5504580000000008,0.8,0.6498491798891367,-0.5376518465116281,1.726087
HF,4.09861100475382,2.2526001100706186,16.444956542696843,0.903503,3.687373616064881,2.1740779272367585,14.525657646422307,2.4311252410795405,1.5623085427494081,9.346737887039065,0.715722,2.8762573996240004,1.758543248924347,11.364605290032149
SPW92,2.5968322446912353,-2.3197217448552734,5.8191129780137665,0.815803,0.8964152870234434,-0.6965142211244805,2.489793322024284,0.9750179788332041,-0.8509906698087725,2.1578291889348247,0.875284,1.1496430088846878,-1.0341649345642718,2.5991925658285076
PBE,2.3277994685697694,-2.0549714657184,5.208377293581938,0.820683,0.8891152677560792,-0.7124415648665208,2.3976857602670294,1.0392071412514465,-0.909744191548353,2.381925203008338,0.87333,1.177273469705816,-1.0548101303674724,2.7082496232255946
BLYP,2.3904007604814974,-2.1139157210018324,5.2796685910717205,0.817367,0.882937056222172,-0.7042734234609115,2.3637843538465977,1.011027642188952,-0.8775513745926404,2.3285994881546106,0.876457,1.1558454135693943,-1.0302955350410712,2.680127617405218
B97M-V,1.8680795113512265,-1.62717975514576,3.9965444629532105,0.841083,0.8180776645829302,-0.6667565823840336,2.0121365341207835,0.9429048371120126,-0.812206089703241,2.2773633783590643,0.818887,1.072893880367046,-0.959808415172532,2.572009231400978
SCAN,1.641733500368785,-1.2386026872361438,3.4616411468432844,0.833118,0.7453723473154934,-0.421286198709438,2.0099829603664023,0.821045666577424,-0.7308947868761033,2.0747291244628134,0.861896,0.8819535202038562,-0.8010112787474263,2.100389595483387
revM06-L,1.9113281062832272,-1.6219311531216059,4.116170504119069,0.843559,0.9001245156326845,-0.7347729236357754,2.0054598475069185,1.1308210656212196,-0.976488237767992,2.607044056742849,0.844851,1.2221499651986887,-1.0766280606421894,2.7795728262262624
TPSS,2.0468948425555276,-1.777760609028715,4.5591439320117,0.826272,0.8170628559479595,-0.6495044464933597,2.1730494053991785,0.9970891460192052,-0.8551341263237449,2.39749465370974,0.872135,1.104289441903123,-0.973105761534816,2.6738939386798197
B3LYP,1.7651481598017542,-1.52185601781934,3.608838027304723,0.833248,0.7238174045803716,-0.5773894625127584,1.6784244983100174,0.8597317243936463,-0.7243154279744665,2.1599009210396414,0.839813,0.9672392912958218,-0.852071062439947,2.3920018092809263
PBE0,1.5177939633394621,-1.269515239912742,3.1067095062790706,0.840866,0.6389985069393078,-0.48325353470006,1.3480203288242838,0.7939553317450544,-0.6645396503017879,2.0601646405938903,0.827507,0.8735462904095579,-0.7688937046805502,2.2051403505411873
MN15,1.5768277826017252,-1.3226668574715732,3.3057928313918516,0.833571,0.6166100415958428,-0.46928719510444944,1.3017011394045106,0.784333859753519,-0.6550079345239234,2.0107410793280867,0.828108,0.8765286587642487,-0.7697731621072408,2.1204916053430773
CAM-B3LYP,1.411720431357364,-1.156441766412587,2.9489849388560287,0.838049,0.5799862913596289,-0.41591944667284797,1.3069791180063692,0.6799433977832797,-0.561777754934693,1.8250370182882787,0.826035,0.7540822792558327,-0.6652284796914447,1.9139985283607386
$\omega$B97X-V,1.3457337324967484,-1.1023990860788344,2.7551725091402233,0.846392,0.5755938205734209,-0.4126965254422273,1.2985543923675076,0.6278209320503213,-0.5222559247169761,1.6461781280090009,0.802263,0.7104672280306755,-0.636971693015186,1.7359475496069343
$\omega$B97M-V,1.4373224699641696,-1.2025449985790686,2.8243323424778026,0.841172,0.5912816296244111,-0.4484252106579628,1.3282638519829257,0.6612758760507573,-0.5444808341855794,1.7349079006025652,0.801219,0.7646706933318612,-0.6752914868478814,1.9081773871636651


==> tables/TA13.csv <==
Name,mptwormse,mptwomse,mptwomaxae,scamptwoctwo,scamptwormse,scamptwomse,scamptwomaxae,mpthreermse,mpthreemse,mpthreemaxae,scampthreecthree,scampthreermse,scampthreemse,scampthreemaxae
CCSD,0.7220632643691166,0.5392092307692307,1.4703170000000014,1.0,0.7220632643691166,0.5392092307692307,1.4703170000000014,0.7220632643691166,0.5392092307692307,1.4703170000000014,1.0,0.7220632643691166,0.5392092307692307,1.4703170000000014
$\kappa$-OOMP2,1.568272583808572,-0.5292189999999999,4.953133,1.0,1.568272583808572,-0.5292189999999999,4.953133,0.808212104629053,-0.4419916923076924,2.4632570000000005,0.8,0.8232524482947583,-0.45943715384615413,2.053979
HF,1.790733220451875,0.16126985305491576,5.1610197592999185,0.903503,1.6419768899085663,0.44597829074038814,3.929041771482712,1.4352414328652758,0.3943373150361038,4.001169022972413,0.715722,1.4898534262880392,0.32808136307901614,3.8367372347560105
SPW92,3.288857602773682,-2.1012172253351324,9.214547022435521,0.815803,0.8163378659911841,0.3797874287339314,1.688106838582236,0.8031547835517246,-0.4886277026685576,2.407058460805626,0.875284,0.8823043791476759,-0.6897434175774424,2.1844772391707856
PBE,3.1708553493168985,-1.7997339051884302,9.36755254190695,0.820683,0.7854645074507973,0.20424807712475643,1.5602382186675676,0.7717025870833553,-0.5635488983742147,2.1713284298725917,0.87333,0.9347336045082136,-0.720136453187371,1.9546464638686025
BLYP,3.227596976579776,-1.7356232414303236,9.58158958671196,0.817367,0.8902390016536917,0.27271347723747746,1.9228170280212566,0.7813698979815966,-0.5612971064540678,2.18377193333329,0.876457,0.9297655279797697,-0.7063768801474399,1.9467795953374107
B97M-V,2.79532057199434,-1.4676474537921906,8.307947119596609,0.841083,1.0558316073466887,-0.09174534666991985,2.7680740817453646,0.8662478327564884,-0.6143134110453891,2.153106669265484,0.818887,1.1533476949448114,-0.7688632995293905,3.267828287746304
SCAN,2.9209998536279955,-1.6826402430817358,8.675968597913783,0.833118,0.8744868308818219,-0.1448068603447911,2.4872549722196027,0.8696011399410807,-0.6601954210458694,1.9557174382212574,0.861896,1.097948796298547,-0.8013991407483103,2.8838110043794334
revM06-L,2.782173609441714,-1.5036640569003406,8.33445937484209,0.843559,0.976709548126144,-0.2004983091515719,2.8834724082486503,0.9043973655639397,-0.6096346074155735,2.2592372664286335,0.844851,1.1520553933624624,-0.7483423824736855,3.2018019013268733
TPSS,3.051876342102327,-1.7031182752415908,9.104161914230296,0.826272,0.8040448144649304,0.06794168495244514,1.9331469144410747,0.8101805586512095,-0.5980150715442072,1.9949607503287972,0.872135,0.9865597472398339,-0.7393190926849731,2.284248268276861
B3LYP,2.7691646875314184,-1.4562610616380505,8.26660682667147,0.833248,0.9650786839326005,-0.08149969493679397,2.4777981402896785,0.8331142161730777,-0.637248382313813,1.735085273828986,0.839813,1.0643524554015285,-0.7684435663767246,2.7813501168141643
PBE0,2.551947417992336,-1.4154657361180378,7.562102472364906,0.840866,0.9277145014878475,-0.1988138824147048,2.5711825954105265,0.8338647308463686,-0.6343304654728007,1.8396596486771335,0.827507,1.0694232672806745,-0.7690708317122095,2.8267409786635094
MN15,2.633198224909947,-1.5173495454924375,7.879421223495953,0.833571,0.9962197211754088,-0.23997992615278416,2.8284000964153186,0.8850223896978513,-0.6473170055633134,2.144308993079874,0.828108,1.1477788115471288,-0.7968686389168108,3.1301289045905554
CAM-B3LYP,2.4850793815124805,-1.2468608256278477,7.608243209149318,0.838049,0.9910291162788777,-0.13679784758160363,2.6344390896719467,0.8164852503937905,-0.6193692027992401,1.8246559084897012,0.826035,1.034686929427173,-0.7285307829646186,2.8307976732489504
$\omega$B97X-V,2.3330845859385594,-1.138335557572213,7.157315241732103,0.846392,1.013587391631756,-0.15786225252236125,2.7023592355273927,0.7701057931593408,-0.5730054590006334,1.7932114324795725,0.802263,1.0027341584535003,-0.6847921367018821,2.853893227409741
$\omega$B97M-V,2.3069476963614144,-1.1369709668730417,7.0634336202547665,0.841172,0.9987640494036135,-0.10224332152651791,2.5572523282484525,0.7663170537388657,-0.576065772109613,1.8291049472977425,0.801219,1.003423970145247,-0.687563067629882,2.869590035236813


==> tables/W4.csv <==
Name,mptwormse,mptwomse,mptwomaxae,scamptwoctwo,scamptwormse,scamptwomse,scamptwomaxae,mpthreermse,mpthreemse,mpthreemaxae,scampthreecthree,scampthreermse,scampthreemse,scampthreemaxae
CCSD,4.925731799416142,1.4749400263575576,20.337805143340834,1.0,4.925731799416142,1.4749400263575576,20.337805143340834,4.925731799416142,1.4749400263575576,20.337805143340834,1.0,4.925731799416142,1.4749400263575576,20.337805143340834
HF,11.962588500086019,-4.983376646619883,51.13784821562325,0.9035027003907019,10.35620511321548,-2.684333599672804,43.41806735472642,9.167628964430959,-0.8630887404273635,38.56817778616742,0.715722412916153,8.544090697322503,-2.0343942444905285,39.51664048356325
HFLYP,9.235731481810651,-3.8693073092378762,34.95250230358613,0.9042812345199057,7.033584466386489,-1.7252782618360045,29.7988183399779,6.57660584462643,0.018895104591715974,25.739057485479705,0.6465651156913,5.033763426091592,-1.3553312657089542,24.244327149427434
Slater,15.260228320430992,-5.518176136133596,72.91970217030772,0.815678644718363,6.820372353579381,-0.8745113020788665,33.344405033494766,3.43724982148834,-0.6408258528067862,14.04210774784713,0.8702933020912215,2.6063589811677854,-1.2734508526015518,8.417499686436148
SPW92,15.373683905950479,-5.063822432858306,72.85916010197221,0.8158034083993938,6.743301663584762,-0.5870304493552916,34.19632681961934,3.0958949835574097,-0.3909481724116171,12.556611967249099,0.8752837226645509,2.2102834785326753,-0.9737316546311675,7.866482140973352
PBE,14.981198917865683,-4.935714280538554,70.9378028450585,0.820682808994674,6.8190609093099726,-0.5745483804077248,35.028144976019405,3.0428919518852093,-0.3051573992811024,12.602470324973526,0.8733298104260431,2.1529795523664386,-0.8917109172629746,7.383528029702884
BLYP,15.279296967199642,-4.876730683465962,71.35091712008352,0.81736662955277,6.768810956048645,-0.46891220547414536,35.39254994765644,2.978269551677964,-0.2395704028629668,11.903751603635202,0.8764567973487131,2.0778312072557426,-0.8124600351360006,7.10843990153728
B97M-V,12.704954287363808,-4.193232146614787,59.46233868409315,0.8410834375576256,6.049360172718326,-0.5895897992652823,30.119212780080122,3.320288662399289,0.11684720429508964,14.422968060305424,0.8188868200975173,1.8136537090250906,-0.663764972580226,6.424422900406756
SCAN,13.891600140173885,-4.869438852003252,64.7067451516036,0.8331183896356256,6.770929775748126,-0.8074948641624947,33.73181321468305,3.2718094816874768,-0.30289909967490297,13.354401809491641,0.8618961283074362,2.429554060134439,-0.9335559197094493,10.724882999828546
revM06-L,12.84218179319068,-4.413677801863087,59.457764143456885,0.8435588643996219,6.265002418151078,-0.6824325059824956,32.12921992297765,3.027856148814613,-0.006329291616754101,12.869745233329324,0.8448507292497919,1.9325716561885362,-0.6901261989234886,5.9130219981023435
TPSS,14.552539777053635,-4.885399387594321,69.57511685083254,0.826272078070642,6.850295960406964,-0.6357000148445864,35.531948289408795,3.005786087890889,-0.2825859932014559,12.508312599504428,0.8721346748630083,2.1404156599488506,-0.8711262244204003,7.631747701329184
B3LYP,13.532904719333304,-4.40513427104064,62.888217794516386,0.8332480584970132,6.3557019173525315,-0.5452283325799906,32.6749740861649,3.1952532527598048,-0.059343837776408455,13.43100183310588,0.8398125607846926,1.9193273149084342,-0.7554848786473873,6.620947356115285
PBE0,12.872590919941857,-4.421469341061599,60.54098272948711,0.8408661269036983,6.326255574876727,-0.7138504759976622,31.74449285175278,3.3559803685290404,-0.11551696102006338,14.454318409953306,0.8275072826927052,2.060871991873483,-0.8582623876492409,7.56753573254617
MN15,12.96008685031245,-4.229062742057382,60.82677542840899,0.8335709551580148,5.919655248295818,-0.5410829523956822,29.8892622507189,3.2542956789647155,0.030159447057866336,13.828334256826091,0.82810795985263,1.872036561657268,-0.7019669444701013,6.461896705052947
CAM-B3LYP,12.940523085451725,-4.181815551092118,59.76760926245283,0.8380490981514073,6.1015751507716605,-0.5150401050968533,31.235799394191183,3.2895221004376447,0.0012389638799704897,14.026991056048187,0.8260349322658218,1.8844521463513053,-0.7264663981529088,6.42075564173388
$\omega$B97X-V,12.176746965823062,-3.831197676912631,56.605409433834446,0.8463915656003662,5.971491276500297,-0.4724634606389148,30.47181870245534,3.464607010703511,0.14607452674127924,15.133954582578824,0.8022634143481732,1.7859367099409598,-0.6403776990171625,6.419017559549565
$\omega$B97M-V,12.249891292257756,-3.8361934403085476,56.68702952940034,0.8411715835870585,5.679158658870137,-0.4570978907836279,28.13984507417244,3.5257221724461703,0.14405287804927427,15.351260949281276,0.8012190763875461,1.8448363510284191,-0.6471441613189628,6.41068682849841


==> tables/W4_sp_nsp.csv <==
Name,Rmptwormse,Rmptwomse,Rmptwomaxae,scaRmptwoctwo,scaRmptwormse,scaRmptwomse,scaRmptwomaxae,Rmpthreermse,Rmpthreemse,Rmpthreemaxae,scaRmpthreecthree,scaRmpthreermse,scaRmpthreemse,scaRmpthreemaxae,Umptwormse,Umptwomse,Umptwomaxae,scaUmptwoctwo,scaUmptwormse,scaUmptwomse,scaUmptwomaxae,Umpthreermse,Umpthreemse,Umpthreemaxae,scaUmpthreecthree,scaUmpthreermse,scaUmpthreemse,scaUmpthreemaxae
CCSD,5.547388945403917,2.9760270748629365,19.59850541507033,1.0,5.547388945403917,2.9760270748629365,19.59850541507033,5.547388945403917,2.9760270748629365,19.59850541507033,1.0,5.547388945403917,2.9760270748629365,19.59850541507033,4.925731799416142,1.4749400263575576,20.337805143340834,1.0,4.925731799416142,1.4749400263575576,20.337805143340834,4.925731799416142,1.4749400263575576,20.337805143340834,1.0,4.925731799416142,1.4749400263575576,20.337805143340834
HF,11.04382829770204,-2.849054381458886,41.90457411317046,0.9439389478223721,10.476677538936244,-0.952004891501568,42.77018438170474,10.678350738905504,3.132587771185789,38.56817778616742,0.5272012231158919,9.023711572705565,0.30447467765696434,40.145621888775096,11.962588500086019,-4.983376646619883,51.13784821562325,0.9035027003907019,10.35620511321548,-2.684333599672804,43.41806735472642,9.167628964430959,-0.8630887404273635,38.56817778616742,0.715722412916153,8.544090697322503,-2.0343942444905285,39.51664048356325
HFLYP,9.598264668591735,-3.9007054197070534,33.26644837149473,0.911339147730286,7.660482231219926,-0.8137530154098589,30.054507302172492,7.885456111742059,2.5121186531577546,25.739057485479705,0.5889536449285806,5.811282556291677,-0.12384930770757786,24.00067940304818,9.235731481810651,-3.8693073092378762,34.95250230358613,0.9042812345199057,7.033584466386489,-1.7252782618360045,29.7988183399779,6.57660584462643,0.018895104591715974,25.739057485479705,0.6465651156913,5.033763426091592,-1.3553312657089542,24.244327149427434
Slater,17.039401920675818,-9.488976176163312,54.77066096903474,0.8058747743645059,7.038532958011955,-1.0422958303374366,20.82817725537273,3.819241754133827,0.7106430533777212,13.328993970088362,0.8529315276910938,2.477319323597564,-0.7893993648434212,8.668252275642075,15.260228320430992,-5.518176136133596,72.91970217030772,0.815678644718363,6.820372353579381,-0.8745113020788665,33.344405033494766,3.43724982148834,-0.6408258528067862,14.04210774784713,0.8702933020912215,2.6063589811677854,-1.2734508526015518,8.417499686436148
SPW92,17.24507127942985,-9.231374195990124,56.2427155068464,0.8055462671495967,6.918427785385635,-0.834675998589992,21.43495473238746,3.4219686046159525,0.8091615049739764,11.79410695609341,0.8627591302008046,2.0718433140111197,-0.5688103478762104,6.478359309508819,15.373683905950479,-5.063822432858306,72.85916010197221,0.8158034083993938,6.743301663584762,-0.5870304493552916,34.19632681961934,3.0958949835574097,-0.3909481724116171,12.556611967249099,0.8752837226645509,2.2102834785326753,-0.9737316546311675,7.866482140973352
PBE,16.847386828322193,-9.00801925772986,54.91965043090383,0.8097221226021922,7.001997411024072,-0.8118419826398845,21.770286216587117,3.4200093893159984,0.8270868224854732,11.560240626897443,0.8616753622049153,2.1203875461794075,-0.5333506637365484,7.278290277269778,14.981198917865683,-4.935714280538554,70.9378028450585,0.820682808994674,6.8190609093099726,-0.5745483804077248,35.028144976019405,3.0428919518852093,-0.3051573992811024,12.602470324973526,0.8733298104260431,2.1529795523664386,-0.8917109172629746,7.383528029702884
BLYP,17.203220178576707,-9.058439790441454,56.53379810669698,0.8062856052255559,6.915193270616948,-0.7208290089995083,21.87719653423161,3.384748463820366,0.8761160077908344,10.997980012682401,0.8656397629059946,2.1051646813795686,-0.458693264683281,6.9256440377383655,15.279296967199642,-4.876730683465962,71.35091712008352,0.81736662955277,6.768810956048645,-0.46891220547414536,35.39254994765644,2.978269551677964,-0.2395704028629668,11.903751603635202,0.8764567973487131,2.0778312072557426,-0.8124600351360006,7.10843990153728
B97M-V,14.32069302642788,-7.521056551796735,46.80287799170587,0.8306472720832382,6.242532960258745,-0.71334650050567,19.284341896334677,3.7578104386149787,1.3306559662084652,13.500630231755212,0.8108499621587186,1.7695937200662477,-0.3436457915323626,5.66853405803717,12.704954287363808,-4.193232146614787,59.46233868409315,0.8410834375576256,6.049360172718326,-0.5895897992652823,30.119212780080122,3.320288662399289,0.11684720429508964,14.422968060305424,0.8188868200975173,1.8136537090250906,-0.663764972580226,6.424422900406756
SCAN,15.549124361747166,-8.41919298851588,49.72381943509413,0.8230319713103169,7.04391576019963,-0.939111127252236,21.306690989736783,3.7426667504114857,0.8903998352052215,12.33399687442219,0.8466874069567025,2.5072791034709416,-0.5368779807767343,8.718832566022753,13.891600140173885,-4.869438852003252,64.7067451516036,0.8331183896356256,6.770929775748126,-0.8074948641624947,33.73181321468305,3.2718094816874768,-0.30289909967490297,13.354401809491641,0.8618961283074362,2.429554060134439,-0.9335559197094493,10.724882999828546
revM06-L,14.411808695762957,-7.627214217979443,48.95542838951297,0.8324255456668949,6.344835668137552,-0.750992512385167,20.488898254665354,3.423181723266458,1.1091630993901935,12.088195324012865,0.8342307303172052,1.9135424183301288,-0.33905978818350574,5.256811514786366,12.84218179319068,-4.413677801863087,59.457764143456885,0.8435588643996219,6.265002418151078,-0.6824325059824956,32.12921992297765,3.027856148814613,-0.006329291616754101,12.869745233329324,0.8448507292497919,1.9325716561885362,-0.6901261989234886,5.9130219981023435
TPSS,16.351790278367915,-8.728371902063564,53.30061445999304,0.8152704550900083,7.018111011969851,-0.813382307508362,22.080001413211477,3.3765228234810007,0.8274814764241102,11.28569916426437,0.8607313379768011,2.125830333445889,-0.5033494380877329,7.7993244537806925,14.552539777053635,-4.885399387594321,69.57511685083254,0.826272078070642,6.850295960406964,-0.6357000148445864,35.531948289408795,3.005786087890889,-0.2825859932014559,12.508312599504428,0.8721346748630083,2.1404156599488506,-0.8711262244204003,7.631747701329184
B3LYP,15.141625456588503,-7.885177200393329,49.6139928099139,0.8228721961624192,6.466146274376678,-0.6819140604856517,20.460958509688368,3.6097750671976123,1.1561770887578104,12.538897388171389,0.8297842986047186,1.8792566239244697,-0.3828033731332867,6.534303025031857,13.532904719333304,-4.40513427104064,62.888217794516386,0.8332480584970132,6.3557019173525315,-0.5452283325799906,32.6749740861649,3.1952532527598048,-0.059343837776408455,13.43100183310588,0.8398125607846926,1.9193273149084342,-0.7554848786473873,6.620947356115285
PBE0,14.354140363808973,-7.633697585599175,46.67922734325773,0.8309586956048618,6.4751905611162295,-0.8101790585095012,20.109501823080233,3.770080213670508,1.1379342639965224,13.441575359770205,0.8161619539250731,1.9901460582395412,-0.4746253961217484,6.924240357502109,12.872590919941857,-4.421469341061599,60.54098272948711,0.8408661269036983,6.326255574876727,-0.7138504759976622,31.74449285175278,3.3559803685290404,-0.11551696102006338,14.454318409953306,0.8275072826927052,2.060871991873483,-0.8582623876492409,7.56753573254617
MN15,14.374910592147602,-7.346987000923835,48.31322940382175,0.824496855169845,5.922507941300884,-0.5758932551748979,18.8305460394877,3.61888982043462,1.2910125929721221,12.879823027873844,0.8170396472050777,1.696684613987812,-0.2893988601694772,4.790721427767191,12.96008685031245,-4.229062742057382,60.82677542840899,0.8335709551580148,5.919655248295818,-0.5410829523956822,29.8892622507189,3.2542956789647155,0.030159447057866336,13.828334256826091,0.82810795985263,1.872036561657268,-0.7019669444701013,6.461896705052947
CAM-B3LYP,14.397624201229357,-7.41805525587439,47.94860902428062,0.8284435263691019,6.174376702629524,-0.6150934904124037,19.67565103247105,3.7041596381181243,1.2597480951723545,13.223572458069167,0.8151000870134764,1.7943279435623234,-0.3447769893503519,6.325748489562608,12.940523085451725,-4.181815551092118,59.76760926245283,0.8380490981514073,6.1015751507716605,-0.5150401050968533,31.235799394191183,3.2895221004376447,0.0012389638799704897,14.026991056048187,0.8260349322658218,1.8844521463513053,-0.7264663981529088,6.42075564173388
$\omega$B97X-V,13.524043740389976,-6.856970944227612,44.88554934258447,0.837037664028956,6.016594303996063,-0.566375771167597,19.29290645912846,3.889093967750988,1.458983740686106,14.287432391412667,0.7915096194882799,1.6169940206705071,-0.27481281588977635,5.022812008060527,12.176746965823062,-3.831197676912631,56.605409433834446,0.8463915656003662,5.971491276500297,-0.4724634606389148,30.47181870245534,3.464607010703511,0.14607452674127924,15.133954582578824,0.8022634143481732,1.7859367099409598,-0.6403776990171625,6.419017559549565
$\omega$B97M-V,13.592433098744324,-6.8914625608597415,44.959043196645844,0.8330182149497958,5.76380837062055,-0.5457461412969499,17.97799097334387,3.999791859426951,1.4720557682442572,14.44273459381794,0.7893293548227909,1.7474416876577081,-0.28989203409949554,5.462521725748648,12.249891292257756,-3.8361934403085476,56.68702952940034,0.8411715835870585,5.679158658870137,-0.4570978907836279,28.13984507417244,3.5257221724461703,0.14405287804927427,15.351260949281276,0.8012190763875461,1.8448363510284191,-0.6471441613189628,6.41068682849841

